A transformation-based approach for solving stiff two-point boundary value problems

A new approach for solving stiff boundary value problems for systems of ordinary differential equations is presented. Its idea essentially generalizes and extends that from arXiv:1601.04272v8. The approach can be viewed as a methodology framework that allows to enhance "stiffness resistance" capabilities of pretty much all the known numerical methods for solving two-point BVPs. The latter is demonstrated on the example of the {\it trapezoidal scheme} with the corresponding C++ source code available at \url{https://github.com/imathsoft/MathSoftDevelopment}. Results of numerical experiments are provided to support the theoretical conclusions.

==> Troesch_new_rhs_lambda_10.csv <==
0, 0.00035765296098169, 0.344649363897559, 0.982504865681115, 0.103122263779853, 0.968442453368273, 0, 0.00035765296098169, 
0.01, 0.000359443463215215, 0.349186904225306, 0.956348171815239, 0.106665470047769, 0.936185663340128, 0.01, 0.000359443463215215, 
0.09, 0.00367361306561387, 0.353732703238988, 0.931022184278557, 0.11036784404513, 0.904689640847632, 0.05, 0.00186438562222889, 
0.13, 0.00607887492538278, 0.35827850225267, 0.90653439672064, 0.114199133661816, 0.874243979626207, 0.07, 0.00271431431592228, 
0.15, 0.00762175195548434, 0.362824301266353, 0.882846405237787, 0.118163871192772, 0.844813332912707, 0.09, 0.00367361306561387, 
0.17, 0.0094702032576115, 0.367370100280035, 0.859922167940001, 0.122266752958476, 0.816363532797257, 0.1, 0.00420567494516831, 
0.19, 0.0116996526597934, 0.371915899293718, 0.837727828671791, 0.126512645741042, 0.788861550557165, 0.11, 0.00478022003388657, 
0.21, 0.0143991427596535, 0.3764616983074, 0.816231555736207, 0.130906593525006, 0.762275458318108, 0.12, 0.00540268715072572, 
0.22, 0.0159576821023287, 0.381007497321083, 0.795403394195683, 0.135453824562271, 0.736574391998147, 0.13, 0.00607887492538278, 
0.23, 0.017675998559978, 0.390099095348447, 0.755619839132096, 0.139465023840062, 0.715291245741124, 0.14, 0.0068159275483851, 
0.24, 0.0195725428607731, 0.399190693375812, 0.718194945983205, 0.143595600221326, 0.694614495563827, 0.15, 0.00762175195548434, 
0.25, 0.0216639293440367, 0.408282291403177, 0.682943360646399, 0.148659599687612, 0.670829278072203, 0.16, 0.00850340732174484, 
0.26, 0.0239722277410837, 0.417373889430542, 0.649699334998723, 0.153903203090426, 0.647845711357532, 0.17, 0.0094702032576115, 
0.27, 0.0265205504659437, 0.426465487457906, 0.618314170714227, 0.159921237633568, 0.623320085958745, 0.18, 0.0105325163411394, 
0.28, 0.0293344133713438, 0.434221569082656, 0.592911979212047, 0.163018202340817, 0.611402454636912, 0.185, 0.0111021980463778, 
0.29, 0.0324440351170346, 0.439327119771209, 0.576842636319295, 0.166175545563948, 0.599708324505144, 0.19, 0.0116996526597934, 
0.3, 0.0358766578381067, 0.444432670459762, 0.56126351668259, 0.169394468301212, 0.588233422164566, 0.195, 0.012326374760982, 
0.31, 0.0396685030533551, 0.449628402736026, 0.545892875353304, 0.172676196845991, 0.576973554422698, 0.2, 0.0129839321454705, 
0.32, 0.043857539121361, 0.454824135012289, 0.5309914847772, 0.176021983401191, 0.565924606764338, 0.21, 0.0143991427596535, 
0.33, 0.048485712141154, 0.460112799810334, 0.516286903540855, 0.17943310671306, 0.555082541851459, 0.215, 0.0151594511983221, 
0.34, 0.0535993662398221, 0.465401464608378, 0.502032117867182, 0.182910872725308, 0.544443398051569, 0.22, 0.0159576821023287, 
0.345, 0.0563540471329197, 0.470785929996539, 0.48796358695548, 0.186456615254377, 0.534003287994027, 0.225, 0.0167958323190114, 
0.35, 0.059249708001048, 0.476170395384701, 0.474326762144078, 0.190071696686815, 0.523758397153786, 0.23, 0.017675998559978, 
0.36, 0.0654974271361951, 0.481653654076673, 0.460866635820009, 0.193757508699718, 0.513704982462068, 0.24, 0.0195725428607731, 
0.365, 0.0688612098735798, 0.487136912768645, 0.447821354693348, 0.197515473005283, 0.503839370943476, 0.245, 0.0205924792379112, 
0.37, 0.0723972656011982, 0.492722090105456, 0.434944109345393, 0.201347042120563, 0.494157958379062, 0.25, 0.0216639293440367, 
0.375, 0.0761144419786708, 0.498307267442267, 0.422465952611065, 0.205253700163569, 0.484657207994877, 0.255, 0.0227895735339235, 
0.38, 0.08002204007285, 0.503997629876564, 0.410147967911816, 0.209236963676934, 0.475333649175547, 0.26, 0.0239722277410837, 
0.385, 0.0841298376772236, 0.509687992310862, 0.398214306951161, 0.21349436311477, 0.465751119340519, 0.265, 0.0252148505234286, 
0.39, 0.0884481138323293, 0.515486956427212, 0.386433667726051, 0.21783938577183, 0.456355532001533, 0.27, 0.0265205504659437, 
0.395, 0.0929876746098886, 0.521285920543561, 0.375023476956311, 0.223123207927693, 0.445420277550905, 0.275, 0.0278925939589348, 
0.4, 0.0977598802267475, 0.527197062650998, 0.363759793703921, 0.228536807833625, 0.434737878989181, 0.28, 0.0293344133713438, 
0.405, 0.102776673558301, 0.533108204758435, 0.352853480593983, 0.234083492971207, 0.42430227962271, 0.29, 0.0324440351170346, 
0.41, 0.108050610124874, 0.539135271094208, 0.34208772685224, 0.239766663971899, 0.414107563240717, 0.295, 0.0341176719642409, 
0.42, 0.119430871623979, 0.545162337429981, 0.331666977905193, 0.245589817877486, 0.404147950787665, 0.3, 0.0358766578381067, 
0.425, 0.125558564059841, 0.551309255016363, 0.321381342874094, 0.251556551557022, 0.394417797115664, 0.305, 0.0377253931971444, 
0.43, 0.132000423696467, 0.557456172602746, 0.311428984089388, 0.258210313360167, 0.384093840475227, 0.31, 0.0396685030533551, 
0.435, 0.138772577312206, 0.563727060801948, 0.301606739106169, 0.265042715314082, 0.374028088136833, 0.315, 0.0417108485483771, 
0.44, 0.145891979888683, 0.569997949001149, 0.292106609605213, 0.272059112554329, 0.364213326481115, 0.32, 0.043857539121361, 
0.445, 0.153376457340757, 0.576397131816803, 0.28273198722681, 0.27926471995476, 0.354642985466225, 0.325, 0.0461139452991785, 
0.45, 0.161244751476337, 0.582796314632456, 0.273668824872608, 0.286664921090208, 0.345310659940291, 0.33, 0.048485712141154, 
0.455, 0.169516567306804, 0.589328333809855, 0.26472690945674, 0.294265275316332, 0.336210105421636, 0.335, 0.0509787733721783, 
0.46, 0.178212622836025, 0.595860352987253, 0.25608624742438, 0.302071525260534, 0.327335233992628, 0.34, 0.0535993662398221, 
0.465, 0.187354701463685, 0.602529981968535, 0.247562876218106, 0.310089604754466, 0.318680110304835, 0.345, 0.0563540471329197, 
0.47, 0.196965707147027, 0.609199610949818, 0.239330949581656, 0.315443007272869, 0.313143788356171, 0.35, 0.059249708001048, 
0.48, 0.217705709031933, 0.616011869744646, 0.23121262342773, 0.320891115031283, 0.30769713198659, 0.36, 0.0654974271361951, 
0.485, 0.228873714942126, 0.622824128539475, 0.223376284923113, 0.326435722867971, 0.302338589030926, 0.365, 0.0688612098735798, 
0.49, 0.240614713899273, 0.629784299576468, 0.215650087782301, 0.332078665807857, 0.297066632807379, 0.37, 0.0723972656011982, 
0.495, 0.252958149758434, 0.636744470613462, 0.208196731987332, 0.337821820266557, 0.291879761695046, 0.375, 0.0761144419786708, 
0.5, 0.265934985228141, 0.643858115642747, 0.200850258551363, 0.343667105303775, 0.28677649871931, 0.38, 0.08002204007285, 
0.505, 0.279577781239519, 0.650971760672033, 0.193767753795288, 0.349616483928562, 0.281755391145001, 0.385, 0.0841298376772236, 
0.51, 0.293920780623472, 0.658244738794837, 0.186789044532036, 0.355671964459104, 0.276815010077253, 0.39, 0.0884481138323293, 
0.515, 0.308999996355513, 0.66551771691764, 0.180065671909384, 0.361835601939831, 0.271953950069965, 0.395, 0.0929876746098886, 
0.52, 0.324853304647371, 0.672956203824822, 0.173443154940854, 0.368109499618833, 0.267170828741798, 0.4, 0.0977598802267475, 
0.525, 0.341520543186122, 0.680394690732005, 0.167067553859625, 0.374897406356503, 0.262173602419467, 0.405, 0.102776673558301, 
0.53, 0.359043614845465, 0.688005199239997, 0.160789993125701, 0.381814812960507, 0.257261190815184, 0.41, 0.108050610124874, 
0.535, 0.377466597220274, 0.695615707747989, 0.154751112869148, 0.388864431583175, 0.252432019486046, 0.42, 0.119430871623979, 
0.54, 0.396835858364988, 0.703405109727638, 0.148807562076995, 0.396049044426421, 0.247684541443439, 0.425, 0.125558564059841, 
0.545, 0.41720017914926, 0.711194511707288, 0.143094618902544, 0.403371506234504, 0.24301723668467, 0.43, 0.132000423696467, 
0.55, 0.438610882680938, 0.719170061508831, 0.137474380804064, 0.410834746906129, 0.238428611734867, 0.435, 0.138772577312206, 
0.555, 0.461121971287545, 0.727145611310375, 0.132076820143187, 0.41844177423281, 0.233917199199069, 0.44, 0.145891979888683, 
0.565, 0.509675588282811, 0.735314970796103, 0.126769410721768, 0.426195676770828, 0.229481557324437, 0.445, 0.153376457340757, 
0.575, 0.563352368460049, 0.743484330281831, 0.121676874081605, 0.431890177354871, 0.22632363139906, 0.45, 0.161244751476337, 
0.585, 0.622696765657187, 0.751855595587088, 0.116671991265301, 0.443518997713463, 0.220122086057812, 0.455, 0.169516567306804, 
0.595, 0.688312438656802, 0.760226860892345, 0.111874287467093, 0.455476024423635, 0.21406952053311, 0.46, 0.178212622836025, 
0.605, 0.760869157519431, 0.768808591045383, 0.107161784018872, 0.46777175618371, 0.208161911196376, 0.465, 0.187354701463685, 
0.615, 0.841110674926968, 0.777390321198422, 0.102648864440394, 0.480417126487958, 0.202395336256978, 0.47, 0.196965707147027, 
0.621813613993467, 0.900598741333929, 0.78619156874038, 0.0982187247075534, 0.493423528975703, 0.196765973433153, 0.48, 0.217705709031933, 
0.628627227986935, 0.964321277651826, 0.794992816282338, 0.0939806622269815, 0.506802844728042, 0.191270097711955, 0.485, 0.228873714942126, 
0.635440841980402, 1.03258587696354, 0.804023160040286, 0.0898229824616989, 0.52047080653215, 0.185940797006558, 0.49, 0.240614713899273, 
0.642222891550292, 1.10535144302423, 0.813053503798233, 0.0858499538290442, 0.534531438793467, 0.180736097106671, 0.495, 0.252958149758434, 
0.649038502027183, 1.18369343977118, 0.822323083976971, 0.0819549258204022, 0.548997985667185, 0.17565262242436, 0.5, 0.265934985228141, 
0.655854114961053, 1.26764956321386, 0.831592664155709, 0.0782371972099863, 0.56332583572809, 0.170868751640862, 0.505, 0.279577781239519, 
0.662669730752218, 1.35763612048369, 0.841112219927864, 0.0745950949948559, 0.57502297450062, 0.167135397913176, 0.51, 0.293920780623472, 
0.675408061229772, 1.54357740194736, 0.850631775700019, 0.0711230105182811, 0.586981965129447, 0.163468174153343, 0.515, 0.308999996355513, 
0.683056913340154, 1.66747727043002, 0.860412685489092, 0.0677241799642324, 0.599209848248243, 0.159865695740054, 0.52, 0.324853304647371, 
0.690704699646964, 1.80153387037635, 0.870193595278166, 0.0644881529480023, 0.611713924645999, 0.156326606095453, 0.525, 0.341520543186122, 
0.698352488566405, 1.94664259475786, 0.876896478389826, 0.0623610804346463, 0.624501768733076, 0.152849576302297, 0.53, 0.359043614845465, 
0.706000280466632, 2.10378541837817, 0.883599361501486, 0.0603042678858465, 0.637581242889336, 0.149433304738958, 0.535, 0.377466597220274, 
0.714771678052796, 2.30023664449282, 0.890302244613146, 0.0583153848826051, 0.65096051276184, 0.146076516732355, 0.54, 0.396835858364988, 
0.724301332413614, 2.53538254945111, 0.897195930723604, 0.0563383427443974, 0.677667108131582, 0.139760312265041, 0.545, 0.41720017914926, 
0.734660371284932, 2.8197371468813, 0.904089616834061, 0.0544284079209267, 0.705587422037887, 0.133652433556473, 0.55, 0.438610882680938, 
0.745019074170132, 3.13794293294127, 0.910983302944519, 0.0525832946593592, 0.729524006294249, 0.128776314469436, 0.555, 0.461121971287545, 
0.758548713542171, 3.61252086626705, 0.918076837440575, 0.0507500028574787, 0.754371652418319, 0.124031156380954, 0.56, 0.484790271593575, 
0.774507130692866, 4.275016986455, 0.925170371936632, 0.0489806921526335, 0.780175123448657, 0.119412646472359, 0.565, 0.509675588282811, 
0.785388249760684, 4.80395281851836, 0.932263906432689, 0.0472731231440204, 0.806982365611551, 0.114916628915115, 0.57, 0.535840867193454, 
0.795752627013864, 5.37805589789276, 0.939566889244152, 0.0455773295469303, 0.835509741349551, 0.11043807746539, 0.575, 0.563352368460049, 
0.805366940711322, 5.98317299917212, 0.946869872055615, 0.0439424192223685, 0.862042278879308, 0.106529508558106, 0.58, 0.592279850491198, 
0.821044069143233, 7.15510708149823, 0.954172854867078, 0.0423662009777801, 0.886291548581059, 0.103154827552758, 0.585, 0.622696765657187, 
0.834281197858011, 8.37432239835232, 0.961695478666422, 0.0408016838719476, 0.911338638165227, 0.0998511018012987, 0.59, 0.654680468658535, 
0.847326496701734, 9.85277870892716, 0.969218102465766, 0.0392949830569024, 0.937219364628763, 0.0966165061089543, 0.595, 0.688312438656802, 
0.857422070863798, 11.2475780123194, 0.976740726265109, 0.0378439575550035, 0.991100342122069, 0.0904063037118197, 0.6, 0.723678516375044, 
0.873892831002443, 14.1886828731689, 0.984493817510073, 0.0364045293158705, 1.00500655835857, 0.0893531529417084, 0.605, 0.760869157519431, 
0.89475236641977, 19.8389965075569, 0.992246908755037, 0.0350198841472034, 1.85763051723773, 0.0732704598222153, 0.61, 0.799979704038617, 
0.90690585749901, 24.8638931185654, 1, 0.0336879334224639, 2.24964745441568, 0.0664421577861351, 0.615, 0.841110674926968, 
0.925674486722521, 37.65883277374,  , ,2.84912530509495, 0.0574542524636546, 0.618406806996734, 0.870343750594405, 
0.933289582769848, 46.02051575146,  , ,3.50101157642635, 0.0496028536111045, 0.621813613993467, 0.900598741333929, 
0.952645262991092, 87.403047525285,  , ,4.10791592858539, 0.0437735462392195, 0.625220420990201, 0.931912009021114, 
0.966896400038641, 171.729111344814,  , ,4.78432073801476, 0.0385681531378982, 0.628627227986935, 0.964321277651826, 
1, 110132.328747034,  , ,5.29410631496205, 0.0353391387930075, 0.632034034983668, 0.997865691578573, 


==> Troesch_new_rhs_lambda_20.csv <==
0, 1.62023556594769e-08, 0.235310431926455, 0.976978000142759, 0.0506446938694754, 0.986953936244455, 0, 1.62023556594769e-08, 
0.37, 0.000268327262850845, 0.240179316882463, 0.928190275584128, 0.0533031096679378, 0.937698658486025, 0.33, 0.000120425881596782, 
0.41, 0.000597572326647054, 0.242616079190224, 0.904777287465222, 0.0561443604371533, 0.890210744582212, 0.37, 0.000268327262850845, 
0.43, 0.000892220213812087, 0.247204403791369, 0.862413354589691, 0.0591371860452282, 0.845122374764806, 0.39, 0.000400430973457398, 
0.45, 0.00133148059510547, 0.251091146314036, 0.828202642544377, 0.0622896938948379, 0.802312014893364, 0.41, 0.000597572326647054, 
0.47, 0.00198699887196884, 0.254625036214825, 0.798361353965145, 0.0655986303656778, 0.761801407614571, 0.43, 0.000892220213812087, 
0.48, 0.00242855418442101, 0.258158926115614, 0.769666763163005, 0.0690711189532511, 0.723460280815026, 0.44, 0.00108994215690917, 
0.49, 0.00296673794560492, 0.261692816016403, 0.742067697770105, 0.0727276559227414, 0.687042308329935, 0.45, 0.00133148059510547, 
0.5, 0.0036241868087584, 0.265226705917192, 0.715515943229048, 0.0746279827584249, 0.669524059966041, 0.46, 0.00162654555554186, 
0.51, 0.00442733071625937, 0.268760595817981, 0.689959794533861, 0.0784292462162646, 0.637027691281806, 0.47, 0.00198699887196884, 
0.52, 0.0054084566636572, 0.27229448571877, 0.665363415038707, 0.0815948180015899, 0.612274708750616, 0.48, 0.00242855418442101, 
0.53, 0.00660700666345494, 0.275828375619559, 0.641686072194077, 0.0848883802625444, 0.588478957891651, 0.49, 0.00296673794560492, 
0.535, 0.00730248108304772, 0.279362265520347, 0.618889212761099, 0.0883151357905147, 0.565603237222735, 0.495, 0.0032790261551836, 
0.54, 0.00807116334782154, 0.282896155421136, 0.596936306961877, 0.0918805023785388, 0.543611783718234, 0.5, 0.0036241868087584, 
0.545, 0.00892075955081783, 0.286430045321925, 0.575792706635697, 0.0955901221461542, 0.522470216907475, 0.505, 0.00400568016397644, 
0.55, 0.00985978695419039, 0.289963935222714, 0.555425515962775, 0.0994498713231096, 0.502145485135994, 0.51, 0.00442733071625937, 
0.555, 0.0108976593759267, 0.293497825123503, 0.535803473477544, 0.103465870520971, 0.482605813905777, 0.515, 0.004893365539667, 
0.56, 0.0120447815648198, 0.297031715024292, 0.516896844234633, 0.107496189180588, 0.464462409583389, 0.52, 0.0054084566636572, 
0.565, 0.0133126535098837, 0.300565604925081, 0.498677321115221, 0.111683971958358, 0.446995459793515, 0.525, 0.00597776791057867, 
0.57, 0.0147139857300257, 0.30409949482587, 0.481117934371309, 0.116035428085718, 0.430179527018284, 0.53, 0.00660700666345494, 
0.575, 0.0162628266999032, 0.307633384726659, 0.464192968602689, 0.120557018564464, 0.413990122047206, 0.535, 0.00730248108304772, 
0.58, 0.0179747036896105, 0.311167274627448, 0.447877886447376, 0.124410327919825, 0.401120624340819, 0.54, 0.00807116334782154, 
0.585, 0.0198667784303782, 0.314701164528236, 0.432149258342464, 0.128387289376107, 0.388646747924135, 0.545, 0.00892075955081783, 
0.59, 0.0219580191671949, 0.318235054429026, 0.416984697780023, 0.132491919408787, 0.376556191470678, 0.55, 0.00985978695419039, 
0.595, 0.0242693908236607, 0.321279323145755, 0.404358056138206, 0.136728369743016, 0.364837031821422, 0.555, 0.0108976593759267, 
0.6, 0.0268240651861222, 0.326457909156894, 0.383758232956078, 0.141100932376262, 0.353477712236739, 0.56, 0.0120447815648198, 
0.605, 0.0296476532150597, 0.331003708170576, 0.366559899849752, 0.145614044831934, 0.34246703101082, 0.565, 0.0133126535098837, 
0.61, 0.0327684618138219, 0.335549507184258, 0.350144303061162, 0.150272295658515, 0.33179413043746, 0.57, 0.0147139857300257, 
0.615, 0.0362177776303981, 0.340095306197941, 0.334474292941522, 0.155080430189878, 0.321448486116427, 0.575, 0.0162628266999032, 
0.618406806996734, 0.0387725569631094, 0.344641105211623, 0.319514674886699, 0.160161370074841, 0.311188969308166, 0.58, 0.0179747036896105, 
0.621813613993467, 0.0415075493733258, 0.349186904225306, 0.305232083173492, 0.165409875064656, 0.301250923369919, 0.585, 0.0198667784303782, 
0.625220420990201, 0.044435467140634, 0.353732703238988, 0.291594865511546, 0.170831582508921, 0.29162408538517, 0.59, 0.0219580191671949, 
0.628627227986935, 0.0475699193003354, 0.35827850225267, 0.278572977163127, 0.175246530963959, 0.284223377042419, 0.595, 0.0242693908236607, 
0.632034034983668, 0.050925474909182, 0.362824301266353, 0.266137883623704, 0.179776471444398, 0.277006366388346, 0.6, 0.0268240651861222, 
0.635440841980402, 0.0545177307759261, 0.367370100280035, 0.254262470978481, 0.184424469893103, 0.269968391210342, 0.605, 0.0296476532150597, 
0.638847648977136, 0.0583633839721059, 0.371915899293718, 0.242920963156262, 0.189193679600238, 0.263104905128505, 0.61, 0.0327684618138219, 
0.642254455973869, 0.062480309460844, 0.3764616983074, 0.232088845394458, 0.19408734412744, 0.256411474668078, 0.615, 0.0362177776303981, 
0.645661262970603, 0.0668876432053944, 0.381007497321083, 0.22174279330962, 0.199108800362011, 0.249883776405656, 0.618406806996734, 0.0387725569631094, 
0.649068069967337, 0.0716058711448559, 0.390099095348447, 0.202394569869453, 0.20426148170896, 0.24351759418739, 0.621813613993467, 0.0415075493733258, 
0.65247487696407, 0.0766569244519923, 0.399190693375812, 0.184746444353795, 0.209548921429332, 0.237308816417439, 0.625220420990201, 0.044435467140634, 
0.655881683960804, 0.0820642815176191, 0.408282291403177, 0.168646188999983, 0.214974756133885, 0.231253433415013, 0.628627227986935, 0.0475699193003354, 
0.659288490957538, 0.0878530771376638, 0.417373889430542, 0.153955884145109, 0.220435133597471, 0.225458849421156, 0.632034034983668, 0.050925474909182, 
0.662695297954272, 0.0940502194129615, 0.426465487457906, 0.140550414527144, 0.226035913753044, 0.219804499213828, 0.635440841980402, 0.0545177307759261, 
0.66560653408665, 0.0996905194131815, 0.434221569082656, 0.130049356165406, 0.231780839838889, 0.214286870010191, 0.638847648977136, 0.0583633839721059, 
0.668517770219029, 0.105669081391777, 0.439327119771209, 0.123574885843403, 0.236797887357212, 0.209685971823266, 0.642254455973869, 0.062480309460844, 
0.67197402536425, 0.113235051690322, 0.444432670459762, 0.117422873028172, 0.241925067233804, 0.205179971680643, 0.645661262970603, 0.0668876432053944, 
0.675430280509471, 0.121342764033969, 0.449628402736026, 0.111476517763146, 0.247164898486898, 0.200766833489259, 0.649068069967337, 0.0716058711448559, 
0.679253817881788, 0.13099098305564, 0.454824135012289, 0.10583139816167, 0.252519964407187, 0.196444563322745, 0.65247487696407, 0.0766569244519923, 
0.683077355254105, 0.141402422403884, 0.460112799810334, 0.100378772691719, 0.257992914622088, 0.192211208529487, 0.655881683960804, 0.0820642815176191, 
0.686900892626422, 0.152641418430249, 0.465401464608378, 0.0952071705947455, 0.263586467251147, 0.188064856859989, 0.659288490957538, 0.0878530771376638, 
0.690724429998739, 0.164773758400723, 0.470785929996539, 0.0902154954289143, 0.269303411157832, 0.184003635613207, 0.662695297954272, 0.0940502194129615, 
0.694547967371055, 0.177870461622503, 0.476170395384701, 0.0854856141399474, 0.275146608303307, 0.180025710801486, 0.66560653408665, 0.0996905194131815, 
0.698371504743372, 0.192008196121937, 0.481653654076673, 0.0809236737738369, 0.281118996208168, 0.176129286333774, 0.668517770219029, 0.105669081391777, 
0.702195042115689, 0.207269728654837, 0.487136912768645, 0.0766052540454651, 0.28972319997683, 0.17079580264444, 0.67197402536425, 0.113235051690322, 
0.706018579488006, 0.22374441075378, 0.492722090105456, 0.0724433559026514, 0.298596339554885, 0.16561459687718, 0.675430280509471, 0.121342764033969, 
0.71002473944709, 0.242412876767319, 0.498307267442267, 0.068507635002194, 0.306873481003399, 0.161048903946636, 0.679253817881788, 0.13099098305564, 
0.712406801625546, 0.254244241930967, 0.503997629876564, 0.0647175688496307, 0.315385497755222, 0.156601053107289, 0.681165586567947, 0.13609717622327, 
0.714788863804003, 0.266653130085648, 0.509687992310862, 0.0611372400242156, 0.324139516004126, 0.152267803950138, 0.683077355254105, 0.141402422403884, 
0.717170925982459, 0.27966774307963, 0.515486956427212, 0.0576922376569591, 0.333142916890229, 0.148046000711075, 0.684989123940263, 0.14691448208782, 
0.719552988160915, 0.293317661660429, 0.521285920543561, 0.0544414098128221, 0.342403348731187, 0.143932570035831, 0.686900892626422, 0.152641418430249, 
0.724317112517827, 0.32264904254972, 0.527197062650998, 0.0513161048458118, 0.351928740061885, 0.139924518810816, 0.68881266131258, 0.158591609068233, 
0.726906674055548, 0.339805473727678, 0.533108204758435, 0.0483702622967242, 0.361606334869845, 0.13606587944353, 0.690724429998739, 0.164773758400723, 
0.72949623559327, 0.357871273673687, 0.539135271094208, 0.0455406499392832, 0.371558721282393, 0.13230448765136, 0.692636198684897, 0.171196910349841, 
0.732085797130991, 0.376897787099558, 0.545162337429981, 0.0428766121148252, 0.380245040358769, 0.129180233146064, 0.694547967371055, 0.177870461622503, 
0.734675358668712, 0.396936144230057, 0.551309255016363, 0.0403200088373091, 0.38914168867607, 0.126122780258476, 0.696459736057214, 0.184804175492245, 
0.739854481744155, 0.440266697577062, 0.557456172602746, 0.0379158898735097, 0.398254274935491, 0.123130563527709, 0.698371504743372, 0.192008196121937, 
0.745033604819597, 0.488329234811707, 0.563727060801948, 0.0356108929053885, 0.407588593439751, 0.120202051936336, 0.70028327342953, 0.199493063448897, 
0.748415754681251, 0.522515934752685, 0.569997949001149, 0.033446061068317, 0.417150632600601, 0.11733574817358, 0.702195042115689, 0.207269728654837, 
0.751797904542904, 0.559097271252131, 0.576397131816803, 0.0313725076932144, 0.426946583971041, 0.114530187919256, 0.704106810801847, 0.215349570243994, 
0.755180054404557, 0.59824127382692, 0.582796314632456, 0.0294275446106958, 0.436640580498537, 0.111875554469362, 0.706018579488006, 0.22374441075378, 
0.758562204266211, 0.640127828862649, 0.589328333809855, 0.0275664712467821, 0.446564940569031, 0.109275037447641, 0.708021659467548, 0.232891643065621, 
0.761944354127864, 0.684949531194469, 0.595860352987253, 0.0258231309447836, 0.458717366248674, 0.106241036250128, 0.71002473944709, 0.242412876767319, 
0.76553717717162, 0.736009728009989, 0.602529981968535, 0.024156732018673, 0.471217510279502, 0.103280276911156, 0.712406801625546, 0.254244241930967, 
0.769130000215375, 0.790880409274775, 0.609199610949818, 0.0225978997772929, 0.484076728606523, 0.100390759436426, 0.714788863804003, 0.266653130085648, 
0.772722823259131, 0.849846940730006, 0.616011869744646, 0.0211094864164777, 0.497306861705353, 0.0975705350627726, 0.717170925982459, 0.27966774307963, 
0.778911107181627, 0.961916490253501, 0.622824128539475, 0.0197191374761142, 0.510920263737116, 0.094817705100104, 0.719552988160915, 0.293317661660429, 
0.784063994638056, 1.06644068534188, 0.629784299576468, 0.0183930960591953, 0.523929671765961, 0.0923176180409285, 0.721935050339371, 0.307633913161065, 
0.790553742353872, 1.21441786636502, 0.636744470613462, 0.0171562542205788, 0.536489969895416, 0.0900161466692864, 0.724317112517827, 0.32264904254972, 
0.795727560774109, 1.34701142099356, 0.643858115642747, 0.0159780048363452, 0.549372121696285, 0.0877623348365376, 0.726906674055548, 0.339805473727678, 
0.800883399494253, 1.49359830332419, 0.650971760672033, 0.0148807010089117, 0.562585872383934, 0.0855550319207415, 0.72949623559327, 0.357871273673687, 
0.805343286024738, 1.63325380863855, 0.658244738794837, 0.013836655884895, 0.576141367226719, 0.0833931137732101, 0.732085797130991, 0.376897787099558, 
0.809298043276236, 1.76802382693259, 0.66551771691764, 0.0128658866466532, 0.604213463841806, 0.0792162420773293, 0.734675358668712, 0.396936144230057, 
0.817207561815096, 2.07208444487417, 0.672956203824822, 0.0119434086153253, 0.636381069391463, 0.0748705830301764, 0.737264920206434, 0.418040203362452, 
0.82484153792504, 2.41551657091464, 0.680394690732005, 0.0110870948541192, 0.670428069773393, 0.0707121451137937, 0.739854481744155, 0.440266697577062, 
0.831123287324233, 2.74094982904442, 0.688005199239997, 0.0102744559306206, 0.703858898258438, 0.0670085081288287, 0.742444043281876, 0.463675389530874, 
0.837405041870556, 3.11091836854321, 0.695615707747989, 0.00952140164171275, 0.73741152109266, 0.06361832456414, 0.745033604819597, 0.488329234811707, 
0.843497801083426, 3.51835943406848, 0.703405109727638, 0.00880774179106852, 0.771907450980364, 0.0604300398780395, 0.746724679750424, 0.505133315944087, 
0.85366715800307, 4.3242601211692, 0.711194511707288, 0.00814759310942944, 0.811795114386701, 0.0570699312058397, 0.748415754681251, 0.522515934752685, 
0.862725623146256, 5.20261023095639, 0.719170061508831, 0.00752287928381919, 0.852570508253218, 0.0539489843828864, 0.750106829612077, 0.540497039921633, 
0.869964828401117, 6.03811511096213, 0.727145611310375, 0.00694608383160072, 0.89188146525006, 0.0512010409509255, 0.751797904542904, 0.559097271252131, 
0.880747287046676, 7.55832260682746, 0.743484330281831, 0.00589883599011475, 0.933865161325155, 0.0485130186759118, 0.753488979473731, 0.578337983953826, 
0.889756094716543, 9.15122084015895, 0.760226860892345, 0.00498927941938329, 0.980474531361314, 0.0457894474317674, 0.755180054404557, 0.59824127382692, 
0.894994191845718, 10.2489957583675, 0.777390321198422, 0.0042022327244937, 1.0048165705358, 0.0446783206487477, 0.758562204266211, 0.640127828862649, 
0.904383038133223, 12.6236738044683, 0.794992816282338, 0.00352382563059572, 1.94813500050467, 0.0358166832386857, 0.761944354127864, 0.684949531194469, 
0.913830022416164, 15.7187415237853, 0.813053503798233, 0.00294142271690208, 2.49903506361921, 0.0312419921690721, 0.763740765649742, 0.710020353766867, 
0.923673537778829, 20.0552470881759, 0.831592664155709, 0.00244354868298466, 3.30856064525764, 0.0258657223898799, 0.767333588693497, 0.762951410324556, 
0.938296492211575, 30.1585196312091, 0.850631775700019, 0.00201981528855785, 3.91017628942932, 0.0227685308743501, 0.770926411737253, 0.8198330333555, 
0.950001688900414, 44.6955666522343, 0.883599361501486, 0.0014526552862625, 4.97281059122236, 0.0186566943108127, 0.774519234781009, 0.880961191035916, 
0.964856756403575, 86.5721438581203, 0.939566889244152, 0.000830225351624765, 6.65196076803785, 0.0143961569703054, 0.777613376742257, 0.937249616255688, 
1, 4851651954.0979, 1, 0.000453669761594769, 10.1673074576928, 0.00965009112223172, 0.780208837620997, 0.98723370933774, 


==> Troesch_new_rhs_lambda_30.csv <==
0, 7.04707940416154e-13, 0.181419444571943, 0.999867346125698, 0.0335988906743201, 0.991956337050193, 0, 7.04707940416154e-13, 
0.54, 0.000121155671785807, 0.184834968952773, 0.948710108129652, 0.0352066909903779, 0.946643117007966, 0.49, 2.69573026751211e-05, 
0.58, 0.000403160153737783, 0.188255187857647, 0.900218530250463, 0.0379973232084431, 0.877096541673429, 0.55, 0.000163635381397023, 
0.6, 0.000735435395821349, 0.191675406762521, 0.85430253962744, 0.0394745542346936, 0.844261443335593, 0.57, 0.000298499865039778, 
0.61, 0.000993294409788486, 0.195095625667394, 0.810811592495263, 0.0410092391977105, 0.812654182007144, 0.59, 0.000544516526137359, 
0.621813613993467, 0.00141643147255803, 0.198555040600124, 0.769146188040284, 0.0426036154736585, 0.78222879025608, 0.6, 0.000735435395821349, 
0.628627227986935, 0.00173798655841344, 0.201191119958292, 0.738885139172274, 0.0442600079086332, 0.752941019489507, 0.61, 0.000993294409788486, 
0.635440841980402, 0.00213254035657222, 0.203627882266053, 0.712001413685896, 0.045980832279676, 0.724748275601844, 0.621813613993467, 0.00141643147255803, 
0.642254455973869, 0.00261666487069578, 0.206064644573813, 0.686120581014154, 0.0477685988977284, 0.697609557029306, 0.628627227986935, 0.00173798655841344, 
0.649068069967337, 0.0032106942436484, 0.208501406881574, 0.661202668618589, 0.0496259163589458, 0.6714853951206, 0.635440841980402, 0.00213254035657222, 
0.655881683960804, 0.00393957883006279, 0.210938169189335, 0.63720955686587, 0.0515179791676133, 0.646808783471089, 0.642254455973869, 0.00261666487069578, 
0.662695297954272, 0.00483393315869819, 0.213374931497096, 0.614104868224235, 0.0534822294565846, 0.623037283522565, 0.649068069967337, 0.0032106942436484, 
0.668517770219029, 0.0057571685530445, 0.215811693804856, 0.591853865182682, 0.0555214272868853, 0.600137630749336, 0.65247487696407, 0.00355651276824353, 
0.67197402536425, 0.00638675609334049, 0.218248456112617, 0.570423356062529, 0.0573221478762665, 0.58127012667555, 0.655881683960804, 0.00393957883006279, 
0.675430280509471, 0.00708519353480913, 0.220685218420378, 0.549776570823247, 0.059181320596986, 0.562994378279179, 0.659288490957538, 0.00436390429945101, 
0.679253817881788, 0.00794735629628495, 0.223121980728138, 0.529888912023243, 0.0611008478068686, 0.545291780238511, 0.662695297954272, 0.00483393315869819, 
0.683077355254105, 0.00891358854091881, 0.225558743035899, 0.510731244759459, 0.0630826942769399, 0.528144310728729, 0.66560653408665, 0.0052753926833771, 
0.686900892626422, 0.00999729441896499, 0.22799550534366, 0.492275677682011, 0.0651288892892051, 0.511534513075801, 0.668517770219029, 0.0057571685530445, 
0.690724429998739, 0.0112127562710312, 0.23043226765142, 0.474495497536938, 0.0672415288099255, 0.495445477985795, 0.67197402536425, 0.00638675609334049, 
0.694547967371055, 0.0125759928735615, 0.232869029959181, 0.45736510826628, 0.0694227777415949, 0.479860826331543, 0.675430280509471, 0.00708519353480913, 
0.696459736057214, 0.0133185588215073, 0.235305792266942, 0.440859974265095, 0.0716748722569994, 0.464764692479131, 0.679253817881788, 0.00794735629628495, 
0.698371504743372, 0.0141049705539593, 0.237742554574702, 0.42495656743525, 0.0740001222189389, 0.450141708137253, 0.683077355254105, 0.00891358854091881, 
0.70028327342953, 0.014937817004308, 0.240179316882463, 0.409632317711696, 0.0773910388030653, 0.43039100861449, 0.684989123940263, 0.00943990301598844, 
0.702195042115689, 0.0158198399732453, 0.242616079190224, 0.39486556676898, 0.0809375812450828, 0.411503195359286, 0.686900892626422, 0.00999729441896499, 
0.704106810801847, 0.0167539431550791, 0.245052841497985, 0.380635524644362, 0.0842904150977867, 0.395107451588489, 0.68881266131258, 0.0105875977282422, 
0.706018579488006, 0.0177432016970323, 0.247204403791369, 0.368502031438274, 0.0877823968004856, 0.379361646256916, 0.690724429998739, 0.0112127562710312, 
0.708021659467548, 0.0188424620078364, 0.249147775052703, 0.357878263164213, 0.0914193344638745, 0.364239878732591, 0.692636198684897, 0.0118748281209813, 
0.71002473944709, 0.0200098257890163, 0.251091146314036, 0.347562799000879, 0.0952072829333099, 0.349717274967349, 0.694547967371055, 0.0125759928735615, 
0.712406801625546, 0.0214927518629535, 0.254625036214825, 0.329565944044985, 0.0991525548243001, 0.335769946588836, 0.696459736057214, 0.0133185588215073, 
0.714788863804003, 0.0230855774770072, 0.25639198116522, 0.320922026516049, 0.103261732121884, 0.32237495161505, 0.698371504743372, 0.0141049705539593, 
0.717170925982459, 0.0247964472887457, 0.258158926115614, 0.312506019921521, 0.107488505907101, 0.309663806593493, 0.70028327342953, 0.014937817004308, 
0.719552988160915, 0.026634109559112, 0.259925871066009, 0.304311823594605, 0.111888812296822, 0.29744972147774, 0.702195042115689, 0.0158198399732453, 
0.721935050339371, 0.0286079608863008, 0.261692816016403, 0.296333507126204, 0.115772770224259, 0.287439176327615, 0.704106810801847, 0.0167539431550791, 
0.724317112517827, 0.0307280942550741, 0.263459760966797, 0.288565305090955, 0.119792017207376, 0.277762292383849, 0.706018579488006, 0.0177432016970323, 
0.726906674055548, 0.0332117372376058, 0.265226705917192, 0.28100161197439, 0.123951315982877, 0.26840783771575, 0.708021659467548, 0.0188424620078364, 
0.728201454824409, 0.0345273468164776, 0.268760595817981, 0.266458961469512, 0.128255602357594, 0.259364954747733, 0.71002473944709, 0.0200098257890163, 
0.72949623559327, 0.0358950714154113, 0.27229448571877, 0.252672295827335, 0.132709992074028, 0.250623147665315, 0.712406801625546, 0.0214927518629535, 
0.73079101636213, 0.037316975464553, 0.275828375619559, 0.239601821323608, 0.137319788008159, 0.242172270242021, 0.714788863804003, 0.0230855774770072, 
0.732085797130991, 0.0387952051730581, 0.279362265520347, 0.227209911463728, 0.141926989581217, 0.234273434819268, 0.717170925982459, 0.0247964472887457, 
0.733380577899852, 0.0403319917687341, 0.282896155421136, 0.215460978422562, 0.146689568490466, 0.226628525825976, 0.719552988160915, 0.026634109559112, 
0.734675358668712, 0.0419296548660329, 0.286430045321925, 0.204321353591531, 0.152583424843968, 0.217826759785295, 0.721935050339371, 0.0286079608863008, 
0.735970139437573, 0.0435906059674806, 0.289963935222714, 0.193759176395541, 0.158715519186789, 0.209361199830326, 0.724317112517827, 0.0307280942550741, 
0.737264920206434, 0.0453173521038305, 0.293497825123503, 0.183744290640477, 0.165095660317647, 0.20121878343633, 0.726906674055548, 0.0332117372376058, 
0.738559700975294, 0.047112499618439, 0.297031715024292, 0.174248147736765, 0.17173408322778, 0.193386947154921, 0.728201454824409, 0.0345273468164776, 
0.739854481744155, 0.0489787581015817, 0.300565604925081, 0.165243716217903, 0.178641470374019, 0.185853607267618, 0.72949623559327, 0.0358950714154113, 
0.741149262513015, 0.050918944480651, 0.30409949482587, 0.156705397036516, 0.185313182649847, 0.179108515671905, 0.73079101636213, 0.037316975464553, 
0.742444043281876, 0.0529359872724156, 0.307633384726659, 0.148608944175831, 0.191818621524544, 0.172981546440187, 0.732085797130991, 0.0387952051730581, 
0.743738824050737, 0.0550329310037642, 0.311167274627448, 0.140931390162676, 0.198554592692257, 0.16705874227113, 0.733380577899852, 0.0403319917687341, 
0.745033604819597, 0.0572129408076154, 0.314701164528236, 0.133650976110157, 0.205529500259764, 0.161333117524572, 0.734675358668712, 0.0419296548660329, 
0.746724679750424, 0.0601910287273929, 0.318235054429026, 0.126747085955007, 0.212752080132011, 0.155797919643725, 0.735970139437573, 0.0435906059674806, 
0.748415754681251, 0.0633241346506885, 0.321279323145755, 0.121087612126282, 0.220231415811411, 0.150446621229252, 0.737264920206434, 0.0453173521038305, 
0.750106829612077, 0.0666203277895019, 0.326457909156894, 0.11202713271843, 0.227918698432899, 0.145310520748069, 0.738559700975294, 0.047112499618439, 
0.751797904542904, 0.0700880973989676, 0.331003708170576, 0.104637790997513, 0.236606244842333, 0.139905459685936, 0.739854481744155, 0.0489787581015817, 
0.753488979473731, 0.0737363746449071, 0.335549507184258, 0.0977364698819197, 0.245629687638049, 0.134693669254442, 0.741149262513015, 0.050918944480651, 
0.755180054404557, 0.0775745556101721, 0.340095306197941, 0.0912908240642162, 0.255002576543443, 0.129667961202383, 0.742444043281876, 0.0529359872724156, 
0.756871129335384, 0.0816125254991414, 0.344641105211623, 0.0852706732657122, 0.26473907398917, 0.124821405257227, 0.743738824050737, 0.0550329310037642, 
0.758562204266211, 0.0858606841028411, 0.349186904225306, 0.0796478533983601, 0.274581311281207, 0.120268844669406, 0.745033604819597, 0.0572129408076154, 
0.760253279197037, 0.090329972590423, 0.353732703238988, 0.0743960786769258, 0.283844315859596, 0.116270216738819, 0.746724679750424, 0.0601910287273929, 
0.761944354127864, 0.0950319016961779, 0.35827850225267, 0.0694908137475951, 0.293426197984652, 0.112397242660467, 0.748415754681251, 0.0633241346506885, 
0.763740765649742, 0.100295241568744, 0.362824301266353, 0.0649091550002455, 0.303338600069336, 0.108645750454978, 0.750106829612077, 0.0666203277895019, 
0.76553717717162, 0.105850093991319, 0.367370100280035, 0.0606297203186471, 0.313593658170451, 0.10501170036448, 0.751797904542904, 0.0700880973989676, 
0.767333588693497, 0.11171260497657, 0.371915899293718, 0.0566325465981504, 0.323693849254478, 0.101655234867832, 0.753488979473731, 0.0737363746449071, 
0.769130000215375, 0.117899814896306, 0.3764616983074, 0.0528989944258709, 0.33542817872454, 0.09800673045449, 0.755180054404557, 0.0775745556101721, 
0.770926411737253, 0.124429708035744, 0.381007497321083, 0.0494116593755554, 0.347599981079328, 0.0944794139556964, 0.756871129335384, 0.0816125254991414, 
0.772722823259131, 0.131321264895901, 0.390099095348447, 0.043093477520902, 0.360226918734911, 0.0910689508383266, 0.758562204266211, 0.0858606841028411, 
0.774519234781009, 0.13859451739695, 0.399190693375812, 0.0375872141820844, 0.372418205984914, 0.0879926647200449, 0.760253279197037, 0.090329972590423, 
0.776315646302886, 0.146270607143952, 0.408282291403177, 0.032787169808866, 0.38435161949761, 0.0851677868288819, 0.761944354127864, 0.0950319016961779, 
0.777613376742257, 0.152078308020781, 0.417373889430542, 0.0286018658540032, 0.396681502683164, 0.0824249252820412, 0.763740765649742, 0.100295241568744, 
0.780208837620997, 0.164394667869706, 0.426465487457906, 0.0249519777190907, 0.409422411760248, 0.0797614662039746, 0.76553717717162, 0.105850093991319, 
0.782804298499737, 0.177708516585761, 0.434221569082656, 0.0222123753037484, 0.422931166166978, 0.0771098765427528, 0.767333588693497, 0.11171260497657, 
0.785399759378477, 0.192100646131748, 0.439327119771209, 0.0205780148200439, 0.437428917591082, 0.074443202661646, 0.769130000215375, 0.117899814896306, 
0.787995220257217, 0.207658393928683, 0.444432670459762, 0.0190634816988388, 0.452447171098468, 0.0718577150546136, 0.770926411737253, 0.124429708035744, 
0.790590681135957, 0.224476173587294, 0.449628402736026, 0.0176361721849225, 0.468007086307468, 0.0693506420583139, 0.772722823259131, 0.131321264895901, 
0.793186142014698, 0.242656048789943, 0.454824135012289, 0.0163154587444063, 0.482718668961915, 0.067125905419081, 0.774519234781009, 0.13859451739695, 
0.795763631701431, 0.262166914901305, 0.460112799810334, 0.0150723712291822, 0.497919032933006, 0.0649624255261536, 0.776315646302886, 0.146270607143952, 
0.798341121388164, 0.283246658005819, 0.465401464608378, 0.0139238306272772, 0.513626940020352, 0.0628582764399662, 0.777613376742257, 0.152078308020781, 
0.800918611074897, 0.306021457557581, 0.470785929996539, 0.0128441677092229, 0.531942114717995, 0.0605581860705927, 0.780208837620997, 0.164394667869706, 
0.803400733771095, 0.329682700752337, 0.476170395384701, 0.0118481247725527, 0.548979901811824, 0.0585529925139202, 0.782804298499737, 0.177708516585761, 
0.805377335844545, 0.349830579737661, 0.481653654076673, 0.0109130196808244, 0.566602989322879, 0.0566026117298631, 0.785399759378477, 0.192100646131748, 
0.809330539991445, 0.393895916770978, 0.487136912768645, 0.0100516621741408, 0.586731151634055, 0.0545145900065071, 0.787995220257217, 0.207658393928683, 
0.813283744138345, 0.443512620243394, 0.492722090105456, 0.00924406377652464, 0.606559911959906, 0.0525894618522834, 0.790590681135957, 0.224476173587294, 
0.817236948285245, 0.49938039998836, 0.498307267442267, 0.00850132364350893, 0.627117376774651, 0.0507185082782825, 0.793186142014698, 0.242656048789943, 
0.82105253498449, 0.559968408628924, 0.503997629876564, 0.00780587452405284, 0.647180862217811, 0.0490037864702445, 0.795763631701431, 0.262166914901305, 
0.824868121683736, 0.627909501493342, 0.509687992310862, 0.00716730498306452, 0.667949287265417, 0.0473340623682397, 0.798341121388164, 0.283246658005819, 
0.828008213557438, 0.689959752096915, 0.515486956427212, 0.00657021751331215, 0.690641818958521, 0.0456209090031639, 0.800918611074897, 0.306021457557581, 
0.83114830543114, 0.7581445098479, 0.521285920543561, 0.00602287003805005, 0.71497040517104, 0.0439012078620129, 0.803400733771095, 0.329682700752337, 
0.834288397304841, 0.833071128728451, 0.527197062650998, 0.0055118037834109, 0.740257045966678, 0.0422296963687544, 0.805377335844545, 0.349830579737661, 
0.837428489178543, 0.915407380216851, 0.533108204758435, 0.00504410767138257, 0.79105484699045, 0.0391842373158114, 0.807353937917995, 0.371209888270505, 
0.840642038091784, 1.00810888811268, 0.545162337429981, 0.00420969663692017, 0.846824360883764, 0.0362475461323958, 0.809330539991445, 0.393895916770978, 
0.843471900146677, 1.09744519898353, 0.557456172602746, 0.00350068086878912, 0.906386392955674, 0.033496855617412, 0.811307142064895, 0.417968564026096, 
0.848557587070633, 1.27839835666574, 0.569997949001149, 0.00290025668632664, 0.970654761545454, 0.0308948854731697, 0.813283744138345, 0.443512620243394, 
0.853643274682574, 1.48923566657827, 0.582796314632456, 0.00239357270958766, 1.00461668231348, 0.0297867926784939, 0.815260346211795, 0.470618067681786, 
0.858448410579949, 1.72037053705011, 0.595860352987253, 0.00196754279722221, 1.97759658818022, 0.0237025700490332, 0.817236948285245, 0.49938039998836, 
0.862703181550883, 1.95490230754345, 0.609199610949818, 0.00161067199055127, 2.5781048640267, 0.0204314042136131, 0.819144741634867, 0.528807180338269, 
0.869943766601608, 2.43011478714495, 0.636744470613462, 0.00106542844506026, 3.06734901078952, 0.0182057101055027, 0.822960328334113, 0.592966395457102, 
0.875352630952812, 2.85945268243716, 0.66551771691764, 0.000691883022097855, 3.81944035293362, 0.0154624312489297, 0.826438167620587, 0.658203567712443, 
0.880728549918989, 3.36191271261566, 0.695615707747989, 0.000440457539691188, 5.42508213709338, 0.0115295404107397, 0.829578259494289, 0.723248706577204, 
0.885271919000068, 3.85557100793603, 0.727145611310375, 0.000274434909672078, 6.8586097088255, 0.0093309693113941, 0.832718351367991, 0.794724835505562, 
1, 160297118722867, 0.794992816282338, 9.91501832276699e-05, 10.3957163867518, 0.00629707448288613, 0.835858443241692, 0.873268791975744, 
 , ,1, 4.5810907190383e-06, 14.7469372066137, 0.00447937084930946, 0.839035263635164, 0.960639716689748, 


==> Troesch_new_rhs_lambda_40.csv <==
0, 2.93945791929209e-17, 0.150173757000047, 0.999811930067026, 0.0259871163624917, 0.961934001380756, 0, 2.93945791929209e-17, 
0.38, 2.59538319942684e-09, 0.152780850518089, 0.948297124398022, 0.0273587990385507, 0.913697349739857, 0.635440841980402, 7.40434089699826e-05, 
0.385, 3.17213502152175e-09, 0.155392898480557, 0.899413910166459, 0.0288792406182476, 0.865583529094252, 0.662695297954272, 0.00022063760206322, 
0.39, 3.87705391519329e-09, 0.158004946443026, 0.853108490096271, 0.0304841980748455, 0.820001801911495, 0.675430280509471, 0.000367464323633925, 
0.395, 4.73862145190295e-09, 0.160616994405495, 0.809236554832117, 0.0321571821051175, 0.777330858229649, 0.683077355254105, 0.000499138191435097, 
0.4, 5.79164844121475e-09, 0.16421382278547, 0.752560937057988, 0.0339220052255614, 0.736878775632973, 0.690724429998739, 0.00067784264643521, 
0.405, 7.07868142815139e-09, 0.166023764975968, 0.725581147399351, 0.0354988027247989, 0.704138219480032, 0.698371504743372, 0.000920527944405159, 
0.41, 8.65172174551838e-09, 0.169443983880842, 0.677251497396681, 0.0371489187588835, 0.672851058336963, 0.702195042115689, 0.00107273146860899, 
0.42, 1.29775826182776e-08, 0.172864202785715, 0.632183572364716, 0.0388757660563189, 0.642952713160085, 0.706018579488006, 0.00125010089129046, 
0.425, 1.58614898667837e-08, 0.176284421690589, 0.590149358368436, 0.0406829167126623, 0.614381471535271, 0.71002473944709, 0.0014674944200292, 
0.43, 1.93862653927357e-08, 0.179704640595463, 0.550938225451944, 0.0425741097079226, 0.58707836029948, 0.714788863804003, 0.00177582626451354, 
0.435, 2.36943243688992e-08, 0.1814147500479, 0.532329852697721, 0.0445532587895117, 0.560987023816476, 0.719552988160915, 0.00214894099688996, 
0.44, 2.89597297842101e-08, 0.183124859500337, 0.514355345617322, 0.0465530874745198, 0.536875908753538, 0.721935050339371, 0.00236394027291986, 
0.445, 3.53952252918124e-08, 0.184834968952773, 0.496992590825688, 0.048642731868598, 0.513799474088876, 0.724317112517827, 0.00260044999939675, 
0.45, 4.32608309122151e-08, 0.18654507840521, 0.480220296913934, 0.0512595188891542, 0.487554204580968, 0.726906674055548, 0.00288452352962026, 
0.455, 5.28743488927074e-08, 0.188255187857647, 0.464017959104201, 0.0540171763932491, 0.462647058386683, 0.72949623559327, 0.00319940660457184, 
0.46, 6.46242042021979e-08, 0.189965297310084, 0.448365825853327, 0.0569233045394421, 0.439009676511562, 0.732085797130991, 0.00354866324257534, 
0.465, 7.8985138469353e-08, 0.191675406762521, 0.433244867264347, 0.0599859163539641, 0.416577184942559, 0.734675358668712, 0.00393604576298973, 
0.47, 9.65373914625426e-08, 0.193385516214958, 0.418636745177045, 0.0632134606397018, 0.395288016602615, 0.737264920206434, 0.00436571609942865, 
0.48, 1.44806087193814e-07, 0.195095625667394, 0.404523784820021, 0.066369281217707, 0.376473079098887, 0.739854481744155, 0.00484229051447013, 
0.485, 1.76985217681328e-07, 0.196825333133759, 0.390735308992209, 0.0694818066987888, 0.359589507499012, 0.742444043281876, 0.00537088919556026, 
0.49, 2.16315266054956e-07, 0.198555040600124, 0.377418996070412, 0.0727404851895452, 0.343460496928773, 0.745033604819597, 0.00595719126495783, 
0.495, 2.6438532517828e-07, 0.201191119958292, 0.357998435707565, 0.0761522067162783, 0.328052202767886, 0.746724679750424, 0.0063742594106367, 
0.5, 3.23137619662342e-07, 0.203627882266053, 0.340939906585751, 0.079724190125271, 0.313332292786904, 0.748415754681251, 0.00682052686081249, 
0.505, 3.94945979587307e-07, 0.206064644573813, 0.324696841021946, 0.0834639993637857, 0.299269879308657, 0.750106829612077, 0.00729803788438443, 
0.51, 4.82711752828931e-07, 0.208501406881574, 0.309229899181203, 0.0873499471571152, 0.285932543233448, 0.751797904542904, 0.00780897987133927, 
0.515, 5.8998103123536e-07, 0.210938169189335, 0.294501687564575, 0.0917916306895507, 0.272069616331302, 0.753488979473731, 0.00835569335279295, 
0.52, 7.2108792706544e-07, 0.213374931497096, 0.280476656190198, 0.096459670970922, 0.258874789321999, 0.755180054404557, 0.00894068272254635, 
0.525, 8.81329688635539e-07, 0.215811693804856, 0.267121002063318, 0.101365683798945, 0.246315661938503, 0.756871129335384, 0.00956662770926923, 
0.53, 1.07718073055455e-06, 0.218248456112617, 0.25440257844477, 0.106521893902323, 0.234361395089716, 0.758562204266211, 0.010236395651865, 
0.535, 1.31655422623334e-06, 0.220685218420378, 0.242285768666909, 0.111794231951525, 0.223276627046723, 0.760253279197037, 0.0109530546342485, 
0.54, 1.60912183206297e-06, 0.223121980728138, 0.230747456950995, 0.116809846507183, 0.213658988517199, 0.761944354127864, 0.0117198875397064, 
0.545, 1.96670446141029e-06, 0.225558743035899, 0.219759834140629, 0.12205128623316, 0.20445161288339, 0.763740765649742, 0.0125934217487647, 
0.55, 2.40374989727925e-06, 0.22799550534366, 0.209296453686885, 0.127528831410126, 0.195636822112299, 0.76553717717162, 0.013532064268197, 
0.555, 2.93791654111908e-06, 0.23043226765142, 0.199332161397682, 0.133253246120295, 0.187197692171227, 0.767333588693497, 0.0145406679052907, 
0.56, 3.59078688358999e-06, 0.232869029959181, 0.189843029271828, 0.138946744427509, 0.179492444769818, 0.769130000215375, 0.0156244471685984, 
0.565, 4.38873952438777e-06, 0.235305792266942, 0.180806293121643, 0.145628716801594, 0.171216189677217, 0.770926411737253, 0.016789005227211, 
0.57, 5.36401497425173e-06, 0.237742554574702, 0.172200293716166, 0.152633807229278, 0.163315846799761, 0.772722823259131, 0.0180403628794481, 
0.575, 6.55601830186321e-06, 0.240179316882463, 0.164004421201737, 0.159977909765238, 0.15577407473715, 0.774519234781009, 0.0193849896807425, 
0.58, 8.01291125783283e-06, 0.242616079190224, 0.156199062578702, 0.167140649649466, 0.149055075661527, 0.776315646302886, 0.0208298373916602, 
0.585, 9.79355820401794e-06, 0.245052841497985, 0.148765552032489, 0.174218273369063, 0.14295684287247, 0.777613376742257, 0.0219399095607133, 
0.59, 1.19699044715776e-05, 0.247204403791369, 0.142497735796135, 0.1815979591525, 0.137102783169897, 0.778911107181627, 0.0231091401615148, 
0.595, 1.46298832430394e-05, 0.249147775052703, 0.137064283459831, 0.189292910306975, 0.131482902521763, 0.780208837620997, 0.024340681892401, 
0.6, 1.78809684081594e-05, 0.251091146314036, 0.131838094565976, 0.197526085568328, 0.125952820792815, 0.781506568060367, 0.025637855467157, 
0.605, 2.18545169433064e-05, 0.252858091264431, 0.127259867927779, 0.206444512036699, 0.120457936902473, 0.782804298499737, 0.0270041585690618, 
0.61, 2.67110762640419e-05, 0.254625036214825, 0.122840663261068, 0.215770059315045, 0.115195683902911, 0.784102028939107, 0.0284432752821325, 
0.615, 3.26468709893859e-05, 0.25639198116522, 0.11857495321935, 0.225521940684105, 0.110155908819126, 0.785399759378477, 0.0299590860250024, 
0.618406806996734, 3.74210270984269e-05, 0.258158926115614, 0.114457402961464, 0.23482331750044, 0.105736756246918, 0.786697489817847, 0.0315556780142207, 
0.621813613993467, 4.28933379115106e-05, 0.259925871066009, 0.110482863408459, 0.244513762740773, 0.101488145582936, 0.787995220257217, 0.0332373562851941, 
0.625220420990201, 4.91658989570706e-05, 0.261692816016403, 0.106646364740544, 0.254610250090917, 0.0974032349730184, 0.789292950696587, 0.0350086553004913, 
0.628627227986935, 5.63557358311403e-05, 0.263459760966797, 0.102943110125178, 0.26648463332139, 0.0929922644350395, 0.790590681135957, 0.0368743511768185, 
0.632034034983668, 6.45969875145062e-05, 0.265226705917192, 0.0993684696677321, 0.277625439919911, 0.0891942087673538, 0.791888411575328, 0.0388394745636415, 
0.635440841980402, 7.40434089699826e-05, 0.268760595817981, 0.0925815688476245, 0.289241202477421, 0.0855431747424228, 0.793186142014698, 0.0409093242081904, 
0.638847648977136, 8.48712397101367e-05, 0.27229448571877, 0.0862589810430692, 0.302618295781903, 0.0816826433204309, 0.794474886858064, 0.0430739862687168, 
0.642254455973869, 9.72824918536112e-05, 0.275828375619559, 0.0803687945003199, 0.315906225486506, 0.0781683701978021, 0.795763631701431, 0.0453531886259248, 
0.645661262970603, 0.000111508719014486, 0.279362265520347, 0.0748813187959816, 0.329792497992375, 0.0747952668908526, 0.797052376544797, 0.0477529920492194, 
0.649068069967337, 0.000127815336339901, 0.282896155421136, 0.0697689248622185, 0.343448236565172, 0.071741142384891, 0.798341121388164, 0.0502797780096573, 
0.65247487696407, 0.000146506572293795, 0.286430045321925, 0.0650058975414293, 0.357686336771885, 0.0688020665308137, 0.79962986623153, 0.052940265650157, 
0.655881683960804, 0.000167931144570955, 0.289963935222714, 0.0605682995050262, 0.373357347231069, 0.0658229534262917, 0.800918611074897, 0.0557415296537849, 
0.659288490957538, 0.000192488766035463, 0.293497825123503, 0.056433845510323, 0.390283660946806, 0.0628701861766316, 0.802207355918263, 0.0586910190576567, 
0.662695297954272, 0.00022063760206322, 0.297031715024292, 0.0525817860878279, 0.408006871580151, 0.0600370115015166, 0.803400733771095, 0.0615611469218007, 
0.66560653408665, 0.000247919191408076, 0.300565604925081, 0.0489927998521184, 0.425598568417759, 0.0574544262663136, 0.805377335844545, 0.0666287605352761, 
0.668517770219029, 0.000278574118344737, 0.30409949482587, 0.0456488937159521, 0.443983156731601, 0.0549703512764762, 0.807353937917995, 0.0721135328116214, 
0.67197402536425, 0.000319946948695203, 0.307633384726659, 0.0425333103617936, 0.463537881747058, 0.0525404306758758, 0.809330539991445, 0.0780498039041754, 
0.675430280509471, 0.000367464323633925, 0.311167274627448, 0.0396304423894783, 0.483999904335292, 0.0502038539374712, 0.811307142064895, 0.0844747408866494, 
0.679253817881788, 0.000428318425248085, 0.314701164528236, 0.0369257526149361, 0.505142870914892, 0.0479842047368884, 0.813283744138345, 0.0914285704865182, 
0.681165586567947, 0.000462374398227813, 0.318235054429026, 0.0344057000440802, 0.527267510857328, 0.0458478595239299, 0.815260346211795, 0.0989548309836267, 
0.683077355254105, 0.000499138191435097, 0.321279323145755, 0.0323737687242774, 0.550336360254285, 0.0437989580681566, 0.817236948285245, 0.107100644853533, 
0.684989123940263, 0.000538825106026996, 0.326457909156894, 0.0291842145366273, 0.574489032413233, 0.0418257377783359, 0.819144741634867, 0.115597926606056, 
0.686900892626422, 0.000581667561944091, 0.331003708170576, 0.0266464644772365, 0.599641169915177, 0.0399353990978453, 0.82105253498449, 0.124769380644097, 
0.68881266131258, 0.000627916459039952, 0.335549507184258, 0.0243296139415033, 0.626656244446033, 0.0380694265533811, 0.822960328334113, 0.134668496810295, 
0.690724429998739, 0.00067784264643521, 0.340095306197941, 0.0222143803645236, 0.655002796054203, 0.0362722165504503, 0.824868121683736, 0.14535300921454, 
0.692636198684897, 0.000731738508701259, 0.344641105211623, 0.020283177385384, 0.683919765760192, 0.0345877406435506, 0.826438167620587, 0.154777430492355, 
0.694547967371055, 0.000789919678162815, 0.349186904225306, 0.0185199625294436, 0.714789921611059, 0.0329352157237177, 0.828008213557438, 0.164812921197683, 
0.696459736057214, 0.000852726883347151, 0.353732703238988, 0.016910099306954, 0.745928567686371, 0.0314024266170793, 0.829578259494289, 0.175499103938608, 
0.698371504743372, 0.000920527944405159, 0.35827850225267, 0.0154402321916827, 0.778608699449745, 0.0299212543399446, 0.83114830543114, 0.186878170824102, 
0.70028327342953, 0.000993719927190089, 0.362824301266353, 0.0140981731449573, 0.812907508113195, 0.0284904825655484, 0.832718351367991, 0.198995050159802, 
0.702195042115689, 0.00107273146860899, 0.367370100280035, 0.0128727985183114, 0.849414702465296, 0.0270901961586726, 0.834288397304841, 0.211897583971688, 
0.704106810801847, 0.00115802528686487, 0.371915899293718, 0.0117539553086173, 0.887799955304613, 0.025737807168516, 0.835858443241692, 0.225636717063782, 
0.706018579488006, 0.00125010089129046, 0.3764616983074, 0.0107323758586106, 0.927943676724672, 0.0244390566666063, 0.837428489178543, 0.240266698362654, 
0.708021659467548, 0.0013544430894032, 0.381007497321083, 0.00979960019720112, 0.971667887455608, 0.0231424533591378, 0.839035263635164, 0.256221830446112, 
0.71002473944709, 0.0014674944200292, 0.390099095348447, 0.00816231455242746, 1.01653188823692, 0.0222866436133654, 0.840642038091784, 0.273236512644531, 
0.712406801625546, 0.00161431568600625, 0.399190693375812, 0.00680067753564228, 1.77602917454351, 0.0186933750074001, 0.842248812548405, 0.291381115084332, 
0.714788863804003, 0.00177582626451354, 0.408282291403177, 0.00566738668954644, 2.1531606110115, 0.0170140138856048, 0.84351977166236, 0.306581145168858, 
0.717170925982459, 0.0019534958057556, 0.417373889430542, 0.00472363666204501, 2.58144691854614, 0.0153109164164442, 0.844790730776315, 0.32257412861624, 
0.719552988160915, 0.00214894099688996, 0.426465487457906, 0.00393743440338217, 2.82780714903159, 0.0144353300213614, 0.846061689890271, 0.339401438187081, 
0.721935050339371, 0.00236394027291986, 0.434221569082656, 0.00337226054671928, 3.04921341477591, 0.0137108056866006, 0.847332649004226, 0.357106606286864, 
0.724317112517827, 0.00260044999939675, 0.439327119771209, 0.00304614468927127, 3.41514008097807, 0.0126330856179909, 0.848603608118181, 0.375735437863378, 
0.726906674055548, 0.00288452352962026, 0.444432670459762, 0.00275135871070021, 3.71452561709387, 0.0118511778607594, 0.849874567232136, 0.395336129233075, 
0.728201454824409, 0.0030378880215707, 0.454824135012289, 0.00223612048166246, 4.18425886682454, 0.0107805630326034, 0.851145526346092, 0.415959393152187, 
0.72949623559327, 0.00319940660457184, 0.465401464608378, 0.00181030773284537, 4.46985188001837, 0.0102098350615336, 0.852416485460047, 0.437658590465975, 
0.73079101636213, 0.00336951281575459, 0.476170395384701, 0.00145979988005287, 5.12513879231069, 0.00908756587117011, 0.853687444574002, 0.460489868688157, 
0.732085797130991, 0.00354866324257534, 0.487136912768645, 0.00117241847958828, 5.60044325655381, 0.00840707262468045, 0.856180866114861, 0.508799425357556, 
0.733380577899852, 0.00373733874835697, 0.498307267442267, 0.000937729275742542, 6.33424648289615, 0.0075265442928579, 0.858490998290815, 0.558068706712454, 
0.734675358668712, 0.00393604576298973, 0.509687992310862, 0.000746841956418606, 6.9308617901796, 0.00693063963740269, 0.860617841101865, 0.607635624791509, 
0.735970139437573, 0.00414531764225616, 0.533108204758435, 0.000467497161178257, 7.79008132583996, 0.00621617292752031, 0.862744683912916, 0.66160584156718, 
0.737264920206434, 0.00436571609942865, 0.557456172602746, 0.000287241726853618, 9.23252495306787, 0.00529230564690777, 0.864871526723966, 0.720370767696775, 
0.738559700975294, 0.00459783271298229, 0.609199610949818, 0.000102017838114592, 12.0561014375706, 0.00409081376647421, 0.866998369535017, 0.784356676736024, 
0.739854481744155, 0.00484229051447013, 1, 4.11034560273337e-08, 15.6561015683122, 0.0031675370878391, 0.869982680611782, 0.883853404501799, 
1, 4.7077053367404e+18,  , ,19.5838010706184, 0.0025396385595582, 0.872685995093118, 0.984833176940828, 


==> Troesch_new_rhs_lambda_50.csv <==
0, 1.15778101967548e-21, 0.129744670364181, 0.980372381194526, 0.0210641075663401, 0.949429807025614, 0, 1.15778101967548e-21, 
0.5, 2.66594218900574e-09, 0.13374005075712, 0.886377017658834, 0.0223979400725868, 0.892883299683373, 0.690724429998739, 3.83766672737896e-05, 
0.505, 3.4276399572931e-09, 0.137743120927771, 0.801370118557616, 0.0238037745623829, 0.84014340693916, 0.714788863804003, 0.000127958282573995, 
0.51, 4.40696565937684e-09, 0.139744656013097, 0.762014360852848, 0.0252066872415317, 0.793377256822222, 0.724317112517827, 0.000206165884964909, 
0.515, 5.66609870491309e-09, 0.142332658668214, 0.714005617979638, 0.0266922967297225, 0.749213147743148, 0.734675358668712, 0.000346163259845335, 
0.52, 7.28498404917397e-09, 0.144944706630683, 0.668647815060222, 0.0282654803309094, 0.707506234576969, 0.739854481744155, 0.000448521746382388, 
0.525, 9.36640806322368e-09, 0.147556754593152, 0.626196906656993, 0.0299314034935618, 0.668119731081268, 0.745033604819597, 0.000581147049136941, 
0.53, 1.20425246527162e-08, 0.15016880255562, 0.586462062773776, 0.0316955369256881, 0.630924461277593, 0.751797904542904, 0.00081518943764152, 
0.535, 1.54832459820636e-08, 0.152780850518089, 0.549265780980372, 0.0335494641056166, 0.596050870761219, 0.755180054404557, 0.000965483369402929, 
0.54, 1.99070305483675e-08, 0.155392898480557, 0.514442817324786, 0.0356936747486935, 0.560234172062502, 0.758562204266211, 0.00114348652418518, 
0.545, 2.55947535621868e-08, 0.158004946443026, 0.481839225589304, 0.0379749726247417, 0.526567764292164, 0.761944354127864, 0.00135430756494188, 
0.55, 3.29075402942402e-08, 0.160616994405495, 0.451311490666386, 0.0404021317434294, 0.494922429129678, 0.76553717717162, 0.00162101480332277, 
0.555, 4.23096946640232e-08, 0.16421382278547, 0.412428012220114, 0.0429844896226194, 0.465176705557446, 0.769130000215375, 0.00194024537754989, 
0.56, 5.43981788537441e-08, 0.166023764975968, 0.394146881687491, 0.0456570327549024, 0.437934537802207, 0.770926411737253, 0.00212271405615344, 
0.565, 6.99405156690995e-08, 0.167733874428405, 0.377622781113054, 0.0482283710535842, 0.414573167600625, 0.772722823259131, 0.00232234284198156, 
0.57, 8.99235201459851e-08, 0.169443983880842, 0.361793664384909, 0.0509446126197375, 0.392455939182416, 0.774519234781009, 0.00254074554231148, 
0.575, 1.15615954473409e-07, 0.171154093333278, 0.346630032418155, 0.0538139391547182, 0.371516478530223, 0.776315646302886, 0.00277968773351696, 
0.58, 1.48649084322954e-07, 0.172864202785715, 0.33210367055143, 0.0568449971699628, 0.351691946153766, 0.777613376742257, 0.00296609981886986, 
0.585, 1.9112025127237e-07, 0.174574312238152, 0.318187588768915, 0.0598914072162132, 0.333788113446755, 0.778911107181627, 0.00316501311622748, 
0.59, 2.4572603735019e-07, 0.176284421690589, 0.304855965153213, 0.0635057697514067, 0.314773392279715, 0.780208837620997, 0.00337726598487703, 
0.595, 3.15933476593101e-07, 0.177994531143026, 0.292084092345373, 0.067338487833249, 0.296838786950863, 0.781506568060367, 0.00360375300635955, 
0.6, 4.0620018419113e-07, 0.179704640595463, 0.279848326808524, 0.0714027979715935, 0.27992275705707, 0.782804298499737, 0.0038454287548607, 
0.605, 5.2225737967431e-07, 0.1814147500479, 0.26812604070953, 0.0754104792955009, 0.265026829597968, 0.784102028939107, 0.00410331182045254, 
0.61, 6.71473773866971e-07, 0.183124859500337, 0.256895576249164, 0.0794114658417906, 0.251654531782608, 0.785399759378477, 0.00437848910214291, 
0.615, 8.63323423543248e-07, 0.184834968952773, 0.246136202285682, 0.083625082103195, 0.238953932819497, 0.786697489817847, 0.00467212038882666, 
0.618406806996734, 1.02407333566536e-06, 0.18654507840521, 0.23582807310955, 0.0880626873236631, 0.226891133882313, 0.787995220257217, 0.00498544324744579, 
0.621813613993467, 1.21475471210615e-06, 0.188255187857647, 0.225952189238662, 0.0928587035677261, 0.215149251891242, 0.789292950696587, 0.00531977823896082, 
0.625220420990201, 1.44094075999484e-06, 0.189965297310084, 0.21649036011378, 0.0981079283567724, 0.203612325103115, 0.790590681135957, 0.00567653448411724, 
0.628627227986935, 1.70924241175783e-06, 0.191675406762521, 0.207425168583288, 0.103654642569175, 0.192689841132151, 0.791888411575328, 0.00605721560246503, 
0.632034034983668, 2.027501548476e-06, 0.193385516214958, 0.198739937074806, 0.109515841193587, 0.182348840744351, 0.793186142014698, 0.00646342604966249, 
0.635440841980402, 2.40502020122761e-06, 0.195095625667394, 0.190418695358822, 0.11516207957469, 0.173381121009373, 0.794474886858064, 0.00689377670689879, 
0.638847648977136, 2.85283242947983e-06, 0.196825333133759, 0.182356667285288, 0.121100432037213, 0.164850291558813, 0.795763631701431, 0.00735278116006031, 
0.642254455973869, 3.38402682295039e-06, 0.198555040600124, 0.174636235766989, 0.127346176417619, 0.156734858216756, 0.797052376544797, 0.00784234724882894, 
0.645661262970603, 4.01412905297623e-06, 0.201191119958292, 0.163496661394558, 0.134765494969319, 0.148070209424076, 0.798341121388164, 0.00836450984152984, 
0.649068069967337, 4.76155565454394e-06, 0.203627882266053, 0.153832930879002, 0.141795953671091, 0.140694630512232, 0.79962986623153, 0.00892143929301417, 
0.65247487696407, 5.64815230205645e-06, 0.206064644573813, 0.144740496281172, 0.149195113987861, 0.133681251678739, 0.800918611074897, 0.00951545046568955, 
0.655881683960804, 6.69983231148039e-06, 0.208501406881574, 0.136185566327024, 0.157800178403949, 0.126349947131437, 0.802207355918263, 0.0101490123511944, 
0.659288490957538, 7.94733403092075e-06, 0.210938169189335, 0.128136351395942, 0.166433063454263, 0.119754544956984, 0.803400733771095, 0.01077321544349, 
0.662695297954272, 9.42711925652291e-06, 0.212156550343215, 0.124291970685297, 0.175541671364125, 0.113496777674687, 0.805377335844545, 0.0118932815909496, 
0.66560653408665, 1.09070591273578e-05, 0.213374931497096, 0.120562944458385, 0.184582137273082, 0.10789437091863, 0.807353937917995, 0.0131297984155806, 
0.668517770219029, 1.26193310565541e-05, 0.214593312650976, 0.116945810134347, 0.194092338726813, 0.10256196160937, 0.809330539991445, 0.0144948730258463, 
0.67197402536425, 1.5006367637878e-05, 0.215811693804856, 0.113437209177749, 0.204654923349989, 0.0972178802293794, 0.811307142064895, 0.0160018712790208, 
0.675430280509471, 1.78449292338833e-05, 0.217030074958737, 0.110033883962601, 0.216170819345154, 0.0919837493075422, 0.813283744138345, 0.0176655486506957, 
0.679253817881788, 2.16170367798484e-05, 0.218248456112617, 0.106732674731729, 0.228342646979303, 0.0870223981083156, 0.815260346211795, 0.0195021947105954, 
0.681165586567947, 2.3787091548878e-05, 0.220685218420378, 0.100420415011887, 0.240533738499698, 0.0825535983078471, 0.817236948285245, 0.0215297926193566, 
0.683077355254105, 2.61749901301075e-05, 0.223121980728138, 0.0944819327646722, 0.253385517499218, 0.0783052420052959, 0.819144741634867, 0.0236863701502596, 
0.684989123940263, 2.88026010621523e-05, 0.225558743035899, 0.0888950170682019, 0.26717403859434, 0.0741985211740207, 0.82105253498449, 0.02605896590268, 
0.686900892626422, 3.16939881857404e-05, 0.22799550534366, 0.0836387898599673, 0.281726818074738, 0.0702968294847883, 0.822960328334113, 0.0286692178191789, 
0.68881266131258, 3.48756310220127e-05, 0.23043226765142, 0.0786936237812862, 0.296890732115682, 0.0666347523681854, 0.824868121683736, 0.0315409312590694, 
0.690724429998739, 3.83766672737896e-05, 0.232869029959181, 0.0740410654446525, 0.312889463503248, 0.0631522713731941, 0.826438167620587, 0.0341181250395385, 
0.692636198684897, 4.22291596706474e-05, 0.235305792266942, 0.0696637637081869, 0.329705619246259, 0.0598524277719192, 0.828008213557438, 0.0369059001196737, 
0.694547967371055, 4.646838960159e-05, 0.237742554574702, 0.0655454025819958, 0.347450861103947, 0.0567127430594614, 0.829578259494289, 0.0399214630202724, 
0.696459736057214, 5.11331802244236e-05, 0.240179316882463, 0.061670638426757, 0.366072798909457, 0.0537412294098766, 0.83114830543114, 0.0431834262062686, 
0.698371504743372, 5.62662520108925e-05, 0.242616079190224, 0.0580250411359994, 0.386226044217093, 0.0508438784233185, 0.832718351367991, 0.046711922967869, 
0.70028327342953, 6.19146139836832e-05, 0.245052841497985, 0.0545950390210001, 0.407531072675951, 0.0480879604524825, 0.834288397304841, 0.0505287316891421, 
0.702195042115689, 6.81299942282709e-05, 0.247204403791369, 0.0517360338489565, 0.429420960264594, 0.0455366530623437, 0.835858443241692, 0.0546574102712562, 
0.704106810801847, 7.4969313622266e-05, 0.249147775052703, 0.0492828854777483, 0.452951544940856, 0.0430643511186943, 0.837428489178543, 0.0591234415402911, 
0.706018579488006, 8.24952071207068e-05, 0.251091146314036, 0.0469460282356223, 0.476844321170877, 0.0407989509501388, 0.839035263635164, 0.0640721318683252, 
0.708021659467548, 9.11929909254421e-05, 0.252858091264431, 0.0449178064871371, 0.5020776078379, 0.0386357841473476, 0.840642038091784, 0.0694350330084839, 
0.71002473944709, 0.00010080781519537, 0.254625036214825, 0.0429771766324322, 0.528721227751616, 0.0365709226566951, 0.842248812548405, 0.0752468150115449, 
0.712406801625546, 0.000113574622616302, 0.25639198116522, 0.0411203600939878, 0.557246460458665, 0.0345739767288308, 0.84351977166236, 0.0801855231547763, 
0.714788863804003, 0.000127958282573995, 0.258158926115614, 0.0393437407724258, 0.587408169574384, 0.0326681498618346, 0.844790730776315, 0.0854483764240871, 
0.717170925982459, 0.000144163561384683, 0.259925871066009, 0.0376438581251471, 0.619120336334981, 0.0308592832544461, 0.846061689890271, 0.0910566497667451, 
0.719552988160915, 0.000162421157998105, 0.261692816016403, 0.0360174005316794, 0.653838487176751, 0.0290744971044498, 0.847332649004226, 0.0970330145197666, 
0.721935050339371, 0.000182990988236306, 0.263459760966797, 0.0344611989348804, 0.689634413155452, 0.0274168821337519, 0.848603608118181, 0.103401630068712, 
0.724317112517827, 0.000206165884964909, 0.265226705917192, 0.0329722207474249, 0.72827637910021, 0.0258046986363394, 0.849874567232136, 0.110188241524249, 
0.726906674055548, 0.000234707611180595, 0.268760595817981, 0.0301808517655735, 0.768548030285274, 0.0242914813111082, 0.851145526346092, 0.117420283811848, 
0.728201454824409, 0.000250410656263473, 0.27229448571877, 0.0276262931782718, 0.811372069249345, 0.0228416867107182, 0.852416485460047, 0.125126992596013, 
0.72949623559327, 0.000267164309051995, 0.275828375619559, 0.0252883382989186, 0.856721777614718, 0.0214590592312557, 0.853687444574002, 0.133339522488184, 
0.73079101636213, 0.000285038860151927, 0.279362265520347, 0.0231485318467104, 0.905919176652195, 0.0201103471972548, 0.854934155344431, 0.141918732639388, 
0.732085797130991, 0.000304109302941758, 0.282896155421136, 0.0211900118248438, 0.958430041331206, 0.018818422704771, 0.856180866114861, 0.151049942074404, 
0.733380577899852, 0.00032445564821035, 0.286430045321925, 0.019397367121822, 1.01416487846993, 0.0178378934692973, 0.85742757688529, 0.160768667988757, 
0.734675358668712, 0.000346163259845335, 0.289963935222714, 0.0177565089534433, 1.1740645756731, 0.0172479591762389, 0.858490998290815, 0.169550413460753, 
0.735970139437573, 0.000369323212980654, 0.293497825123503, 0.0162545545524932, 1.66110216872807, 0.0153855484703933, 0.85955441969634, 0.17881185287249, 
0.737264920206434, 0.000394032676105838, 0.297031715024292, 0.0148797217473093, 1.88164994497738, 0.0145665182576127, 0.860617841101865, 0.188579189774515, 
0.738559700975294, 0.000420395318740204, 0.300565604925081, 0.0136212332612763, 2.11089811696848, 0.0137554485156222, 0.861681262507391, 0.198880059231729, 
0.739854481744155, 0.000448521746382388, 0.30409949482587, 0.0124692297221264, 2.35361643672399, 0.0129504906724822, 0.862744683912916, 0.209743606050407, 
0.741149262513015, 0.000478529964560044, 0.307633384726659, 0.0114146904998254, 2.61728856451928, 0.0121429509903979, 0.863808105318441, 0.221200567283955, 
0.742444043281876, 0.000510545873926651, 0.311167274627448, 0.0104493616002881, 2.90302353100495, 0.0113460191993658, 0.864871526723966, 0.233283359252107, 
0.743738824050737, 0.00054470379848263, 0.314701164528236, 0.0095656899334923, 3.05578939977202, 0.0109519015401789, 0.865934948129491, 0.24602616932125, 
0.745033604819597, 0.000581147049136941, 0.318235054429026, 0.00875676335205657, 3.21674481888741, 0.0105594437211827, 0.866998369535017, 0.259465052707328, 
0.746724679750424, 0.000632454320442594, 0.321279323145755, 0.00811527981402837, 3.38673744401595, 0.0101690163233783, 0.868490525073399, 0.279573505945569, 
0.748415754681251, 0.000688291316355962, 0.326457909156894, 0.00712783501419947, 3.56551321857923, 0.00978348667936459, 0.869982680611782, 0.301240396931294, 
0.750106829612077, 0.000749057949102124, 0.331003708170576, 0.00636155345380054, 3.74827593907731, 0.00941416241550683, 0.87133433785245, 0.322311411964101, 
0.751797904542904, 0.00081518943764152, 0.335549507184258, 0.00567775647357087, 3.93418499156364, 0.00906236014215198, 0.872685995093118, 0.344856341225549, 
0.753488979473731, 0.000887159424767881, 0.340095306197941, 0.00506753463692257, 4.33274031960448, 0.00838102086968235, 0.874037652333786, 0.368978295858564, 
0.755180054404557, 0.000965483369402929, 0.344641105211623, 0.0045229497339761, 4.78232647732646, 0.00771534580954596, 0.875389309574454, 0.394787602878536, 
0.756871129335384, 0.00105072223838393, 0.349186904225306, 0.00403692633105486, 5.254835000372, 0.00711299394292771, 0.876740966815123, 0.42240231071063, 
0.758562204266211, 0.00114348652418518, 0.353732703238988, 0.00360315617042594, 5.68739477457706, 0.00663368688148562, 0.878092624055791, 0.451948730270364, 
0.760253279197037, 0.00124444061734898, 0.35827850225267, 0.00321601368976076, 6.13277116670121, 0.00619986208778004, 0.879427826580718, 0.483163871073139, 
0.761944354127864, 0.00135430756494188, 0.362824301266353, 0.00287048121896069, 6.62990937222963, 0.00577515546065852, 0.880763029105645, 0.516535137188675, 
0.763740765649742, 0.00148167223467644, 0.371915899293718, 0.00228682447135827, 7.50266447101561, 0.0051505781233349, 0.881898538669529, 0.546719820814912, 
0.76553717717162, 0.00162101480332277, 0.381007497321083, 0.00182186021340748, 8.23484512476914, 0.00471920618908819, 0.883034048233413, 0.578668569720474, 
0.767333588693497, 0.00177346172190518, 0.390099095348447, 0.00144877268433115, 8.83784035740954, 0.00441346602133266, 0.884169557797297, 0.612484511244274, 
0.769130000215375, 0.00194024537754989, 0.399190693375812, 0.00115290211899427, 10.2586555137887, 0.00382627055514769, 0.885305067361182, 0.648276807336895, 
0.770926411737253, 0.00212271405615344, 0.408282291403177, 0.000917855374413245, 11.4461725681889, 0.00344178867685607, 0.88757608648895, 0.72625943025255, 
0.772722823259131, 0.00232234284198156, 0.426465487457906, 0.000582163328791647, 14.0865326412999, 0.00281084816499875, 0.889770565457065, 0.810513898539871, 
0.774519234781009, 0.00254074554231148, 0.460112799810334, 0.000251772856284275, 16.9294108181304, 0.00234595473692967, 0.89107983019556, 0.865374202984526, 
0.776315646302886, 0.00277968773351696, 0.527197062650998, 4.70806949589142e-05, 19.8690416680867, 0.00200262030798109, 0.892389094934055, 0.923948664614185, 
1, 1.29617638214677e+23, 1, 3.45613677269879e-10, 24.9501961348685, 0.00159768691321523, 0.89369835967255, 0.986488933266519, 


==> Troesch_rhs_lambda_10.csv <==
0, 0.000357533027300313, 0.0966895165862037, 11.0802680025107, 0, 0.000357533027300313, 
0.01, 0.000359322929115141, 0.106004925437449, 9.27645608494272, 0.01, 0.000359322929115141, 
0.09, 0.003672381173228, 0.11807206147023, 7.54146650037789, 0.05, 0.00186376042781364, 
0.13, 0.00607683646345705, 0.132739283214457, 6.03216641826766, 0.09, 0.003672381173228, 
0.15, 0.00761919611208328, 0.141038657340656, 5.37689185841287, 0.13, 0.00607683646345705, 
0.17, 0.00946702756264665, 0.151474826536854, 4.69883221686256, 0.15, 0.00761919611208328, 
0.19, 0.0116957293507038, 0.156698922461792, 4.40831284878105, 0.17, 0.00946702756264665, 
0.21, 0.0143943142143893, 0.166023764975968, 3.95494054890775, 0.19, 0.0116957293507038, 
0.22, 0.0159523309223877, 0.179704640595463, 3.41025210616879, 0.21, 0.0143943142143893, 
0.23, 0.0176700711659689, 0.18654507840521, 3.18046855057519, 0.22, 0.0159523309223877, 
0.24, 0.0195659794859522, 0.193385516214958, 2.97381223897234, 0.23, 0.0176700711659689, 
0.25, 0.0216566646500639, 0.201191119958292, 2.76229914930106, 0.24, 0.0195659794859522, 
0.26, 0.0239641889885494, 0.210938169189335, 2.5290559062244, 0.25, 0.0216566646500639, 
0.27, 0.0265116571646156, 0.220685218420378, 2.32456672472162, 0.26, 0.0239641889885494, 
0.28, 0.0293245764740637, 0.23043226765142, 2.14407705889675, 0.27, 0.0265116571646156, 
0.29, 0.0324331554424907, 0.240179316882463, 1.98380001778227, 0.28, 0.0293245764740637, 
0.3, 0.0358646270687444, 0.251091146314036, 1.82458594829085, 0.29, 0.0324331554424907, 
0.31, 0.0396552007238783, 0.261692816016403, 1.68719156662847, 0.3, 0.0358646270687444, 
0.32, 0.0438428320324852, 0.268760595817981, 1.60375431444474, 0.31, 0.0396552007238783, 
0.33, 0.0484694530250796, 0.275828375619559, 1.52608827534869, 0.32, 0.0438428320324852, 
0.34, 0.0535813922845432, 0.282896155421136, 1.45364131415632, 0.325, 0.0460984815403525, 
0.345, 0.0563351494043908, 0.289963935222714, 1.38592307174967, 0.33, 0.0484694530250796, 
0.35, 0.0592298392186144, 0.297031715024292, 1.32250147314267, 0.335, 0.0509616782213178, 
0.36, 0.0654754631809608, 0.30409949482587, 1.26299462194109, 0.34, 0.0535813922845432, 
0.365, 0.0688381178658577, 0.311167274627448, 1.20706397118209, 0.345, 0.0563351494043908, 
0.37, 0.0723729877624928, 0.321279323145755, 1.1326704478454, 0.35, 0.0592298392186144, 
0.375, 0.0760889175620519, 0.326457909156894, 1.09691041071444, 0.36, 0.0654754631809608, 
0.38, 0.0799952052106662, 0.335549507184258, 1.03762793761451, 0.365, 0.0688381178658577, 
0.385, 0.0841016252209567, 0.344641105211623, 0.982423562174795, 0.37, 0.0723729877624928, 
0.39, 0.0884184531841804, 0.353732703238988, 0.930910564849334, 0.375, 0.0760889175620519, 
0.395, 0.092956491545664, 0.362824301266353, 0.882750267040203, 0.38, 0.0799952052106662, 
0.4, 0.0977270967095919, 0.371915899293718, 0.837644930135417, 0.385, 0.0841016252209567, 
0.405, 0.102742207542797, 0.381007497321083, 0.795331837866721, 0.39, 0.0884184531841804, 
0.41, 0.108014375351, 0.390099095348447, 0.755558028142554, 0.395, 0.092956491545664, 
0.42, 0.119390820090196, 0.399190693375812, 0.718141506732593, 0.4, 0.0977270967095919, 
0.425, 0.125516457347358, 0.408282291403177, 0.682897122717002, 0.405, 0.102742207542797, 
0.43, 0.131956156397762, 0.417373889430542, 0.649659299138537, 0.41, 0.108014375351, 
0.435, 0.138726038602787, 0.426465487457906, 0.618279482262616, 0.42, 0.119390820090196, 
0.44, 0.145843053247891, 0.434221569082656, 0.592881267792222, 0.425, 0.125516457347358, 
0.445, 0.153325020257999, 0.444432670459762, 0.561237335420269, 0.43, 0.131956156397762, 
0.45, 0.16119067514197, 0.454824135012289, 0.530969214138764, 0.435, 0.138726038602787, 
0.455, 0.169459716286828, 0.465401464608378, 0.502013217294965, 0.44, 0.145843053247891, 
0.46, 0.178152854729711, 0.476170395384701, 0.474310760467989, 0.445, 0.153325020257999, 
0.465, 0.187291866543189, 0.487136912768645, 0.447807841705757, 0.45, 0.16119067514197, 
0.47, 0.196899647978011, 0.498307267442267, 0.422454571654108, 0.455, 0.169459716286828, 
0.48, 0.217632691640147, 0.509687992310862, 0.398204748387397, 0.46, 0.178152854729711, 
0.485, 0.228796950422812, 0.521285920543561, 0.375015472411988, 0.465, 0.187291866543189, 
0.49, 0.240534009767586, 0.533108204758435, 0.35284679787966, 0.47, 0.196899647978011, 
0.495, 0.252873303600909, 0.539135271094208, 0.342081630790178, 0.48, 0.217632691640147, 
0.5, 0.265845784184456, 0.545162337429981, 0.331661416531532, 0.485, 0.228796950422812, 
0.505, 0.279484001456191, 0.551309255016363, 0.321376278149335, 0.49, 0.240534009767586, 
0.51, 0.29382218667782, 0.557456172602746, 0.311424371307043, 0.495, 0.252873303600909, 
0.515, 0.308896340648078, 0.563727060801948, 0.301602545550937, 0.5, 0.265845784184456, 
0.52, 0.324744326760855, 0.569997949001149, 0.29210279690713, 0.505, 0.279484001456191, 
0.525, 0.341405969208746, 0.576397131816803, 0.282728527317379, 0.51, 0.29382218667782, 
0.53, 0.358923156656492, 0.582796314632456, 0.273665684905061, 0.515, 0.308896340648078, 
0.535, 0.377339951735237, 0.589328333809855, 0.264724065411494, 0.52, 0.324744326760855, 
0.54, 0.396702706737982, 0.595860352987253, 0.256083671259899, 0.525, 0.341405969208746, 
0.545, 0.417060185929391, 0.602529981968535, 0.247560547436239, 0.53, 0.358923156656492, 
0.55, 0.438463694919788, 0.609199610949818, 0.23932884431281, 0.535, 0.377339951735237, 
0.555, 0.460967217594211, 0.616011869744646, 0.231210724230148, 0.54, 0.396702706737982, 
0.565, 0.50950450971633, 0.622824128539475, 0.223374571541126, 0.545, 0.417060185929391, 
0.575, 0.563163231939293, 0.629784299576468, 0.215648545420935, 0.55, 0.438463694919788, 
0.585, 0.622487650234163, 0.636744470613462, 0.20819534351376, 0.555, 0.460967217594211, 
0.595, 0.688081213806683, 0.643858115642747, 0.200849011457043, 0.56, 0.48462756113351, 
0.605, 0.760613458462089, 0.650971760672033, 0.19376663363871, 0.565, 0.50950450971633, 
0.615, 0.840827874426157, 0.658244738794837, 0.18678804077453, 0.57, 0.535660987549351, 
0.621813613993467, 0.900295822910334, 0.66551771691764, 0.180064772422226, 0.575, 0.563163231939293, 
0.628627227986935, 0.963996782821413, 0.672956203824822, 0.173442350877628, 0.58, 0.592080977195149, 
0.635440841980402, 1.03223823532657, 0.680394690732005, 0.167066835073003, 0.585, 0.622487650234163, 
0.642254455973869, 1.10535138828317, 0.688005199239997, 0.160789352218534, 0.59, 0.654460578861859, 
0.649068069967337, 1.18369331630975, 0.695615707747989, 0.154750541386029, 0.595, 0.688081213806683, 
0.655881683960804, 1.26764935902074, 0.703405109727638, 0.148807053857837, 0.605, 0.760613458462089, 
0.662695297954272, 1.35763582050711, 0.711194511707288, 0.143094166931629, 0.615, 0.840827874426157, 
0.675430280509471, 1.54357689281436, 0.719170061508831, 0.137473979973502, 0.621813613993467, 0.900295822910334, 
0.683077355254105, 1.66747663021567, 0.727145611310375, 0.132076464657764, 0.628627227986935, 0.963996782821413, 
0.690724429998739, 1.80153318749069, 0.735314970796103, 0.126769096365182, 0.635440841980402, 1.03223823532657, 
0.698371504743372, 1.94664184869051, 0.743484330281831, 0.121676596089244, 0.642254455973869, 1.10535138828317, 
0.706018579488006, 2.10378458375293, 0.751855595587088, 0.116671746173344, 0.649068069967337, 1.18369331630975, 
0.714788863804003, 2.3002355925971, 0.760226860892345, 0.11187407137753, 0.655881683960804, 1.26764935902074, 
0.724317112517827, 2.53538112287766, 0.768808591045383, 0.107161594100264, 0.662695297954272, 1.35763582050711, 
0.734675358668712, 2.81973552131376, 0.777390321198422, 0.102648697520204, 0.675430280509471, 1.54357689281436, 
0.745033604819597, 3.13794117673102, 0.78619156874038, 0.0982185784834012, 0.683077355254105, 1.66747663021567, 
0.758562204266211, 3.61251840588397, 0.794992816282338, 0.0939805341308088, 0.690724429998739, 1.80153318749069, 
0.774519234781009, 4.27501294684623, 0.804023160040286, 0.0898228706316445, 0.698371504743372, 1.94664184869051, 
0.785399759378477, 4.8039479201216, 0.813053503798233, 0.0858498561982148, 0.706018579488006, 2.10378458375293, 
0.795763631701431, 5.37804992694054, 0.822323083976971, 0.0819548408918852, 0.714788863804003, 2.3002355925971, 
0.805377335844545, 5.98316495032393, 0.831592664155709, 0.0782371233302224, 0.724317112517827, 2.53538112287766, 
0.82105253498449, 7.15508860915744, 0.841112219927864, 0.0745950309676686, 0.734675358668712, 2.81973552131376, 
0.834288397304841, 8.37429378107247, 0.850631775700019, 0.0711229550291209, 0.745033604819597, 3.13794117673102, 
0.847332649004226, 9.85273728294629, 0.870193595278166, 0.0644881115972797, 0.758562204266211, 3.61251840588397, 
0.85742757688529, 11.2475246197321, 0.883599361501486, 0.0603042340754118, 0.767333588693497, 3.96145938023644, 
0.873896927986573, 14.1883921116418, 0.897195930723604, 0.0563383151782371, 0.780208837620997, 4.54292899012243, 
0.894755567415521, 19.8384392999424, 0.910983302944519, 0.0525832722484571, 0.790590681135957, 5.0821741380416, 
0.906908867418105, 24.8631926028239, 0.925170371936632, 0.0489806740419669, 0.800918611074897, 5.69304807692852, 
0.925676959067098, 37.6576539330723, 0.939566889244152, 0.0455773149572997, 0.809330539991445, 6.25524044147094, 
0.933291944355436, 46.019098496463, 0.954172854867078, 0.0423661892615286, 0.824868121683736, 7.48207164142891, 
0.952646233489598, 87.3987905320969, 0.969218102465766, 0.0392949737100605, 0.837428489178543, 8.70192923738905, 
0.966896851788538, 171.729111344814, 0.984493817510073, 0.0364045218850405, 0.846061689890271, 9.69412550906174, 
1, 110132.328747034, 1, 0.0336879275353041, 0.856180866114861, 11.0611239719758, 


==> Troesch_rhs_lambda_15.csv <==
0, 2.42586729096607e-06, 0.0647295701742093, 16.4863704327884, 0, 2.42586729096607e-06, 
0.17, 0.000232220799120973, 0.0771920413851144, 11.7428404983648, 0.17, 0.000232220799120973, 
0.25, 0.000776208192661054, 0.0913395195345741, 8.51974885445095, 0.25, 0.000776208192661054, 
0.29, 0.00141558465202601, 0.0995971642907571, 7.23362941144938, 0.29, 0.00141558465202601, 
0.31, 0.0019112508346805, 0.110127643365673, 5.98807691462232, 0.31, 0.0019112508346805, 
0.33, 0.00258038743725549, 0.122978433072872, 4.87109124207598, 0.33, 0.00258038743725549, 
0.35, 0.00348372715633076, 0.130737748129131, 4.34567201365411, 0.35, 0.00348372715633076, 
0.37, 0.00470425605356134, 0.138743888470434, 3.88984903363484, 0.37, 0.00470425605356134, 
0.38, 0.00546597163950477, 0.148862778574386, 3.41092778569466, 0.38, 0.00546597163950477, 
0.39, 0.00635101823685087, 0.15931097042426, 3.00400965395696, 0.39, 0.00635101823685087, 
0.4, 0.00737936553347605, 0.166023764975968, 2.77956059902906, 0.4, 0.00737936553347605, 
0.41, 0.00857421657848813, 0.172864202785715, 2.57526490275693, 0.41, 0.00857421657848813, 
0.42, 0.00996464193987806, 0.179704640595463, 2.39201618310561, 0.42, 0.00996464193987806, 
0.43, 0.0115780873085026, 0.18654507840521, 2.22683577000558, 0.43, 0.0115780873085026, 
0.44, 0.0134527741034536, 0.193385516214958, 2.077267464742, 0.44, 0.0134527741034536, 
0.45, 0.0156310017959935, 0.201191119958292, 1.9230755402043, 0.445, 0.0145010462660126, 
0.455, 0.0168490056730221, 0.210938169189335, 1.75159834903939, 0.45, 0.0156310017959935, 
0.46, 0.0181619188534695, 0.220685218420378, 1.59988984475796, 0.455, 0.0168490056730221, 
0.465, 0.0195771369195307, 0.23043226765142, 1.46484080740938, 0.46, 0.0181619188534695, 
0.47, 0.0211026317402771, 0.240179316882463, 1.34397920738114, 0.465, 0.0195771369195307, 
0.48, 0.0245246880640757, 0.251091146314036, 1.22304413059144, 0.47, 0.0211026317402771, 
0.485, 0.0264357068941002, 0.261692816016403, 1.11801275272173, 0.48, 0.0245246880640757, 
0.49, 0.0284956366778102, 0.268760595817981, 1.05395272828634, 0.485, 0.0264357068941002, 
0.495, 0.0307160810136035, 0.275828375619559, 0.994162008089308, 0.49, 0.0284956366778102, 
0.5, 0.0331095477101615, 0.282896155421136, 0.938275411435541, 0.495, 0.0307160810136035, 
0.505, 0.0356895192531722, 0.289963935222714, 0.885964899309954, 0.5, 0.0331095477101615, 
0.51, 0.0384705287651632, 0.297031715024292, 0.836939476509166, 0.505, 0.0356895192531722, 
0.515, 0.0414682418870387, 0.30409949482587, 0.790939957048121, 0.51, 0.0384705287651632, 
0.52, 0.0446995450434454, 0.311167274627448, 0.747734577815933, 0.515, 0.0414682418870387, 
0.525, 0.048182640590284, 0.321279323145755, 0.69036982249975, 0.52, 0.0446995450434454, 
0.53, 0.0519371493817263, 0.326457909156894, 0.662859331869301, 0.525, 0.048182640590284, 
0.535, 0.0559842213362528, 0.335549507184258, 0.617391282882213, 0.53, 0.0519371493817263, 
0.54, 0.0603466546267225, 0.344641105211623, 0.575253398009444, 0.535, 0.0559842213362528, 
0.545, 0.0650490241686241, 0.353732703238988, 0.536163222787663, 0.54, 0.0603466546267225, 
0.55, 0.0701178201337303, 0.362824301266353, 0.499868945751493, 0.545, 0.0650490241686241, 
0.555, 0.0755815972737215, 0.371915899293718, 0.46614504330587, 0.55, 0.0701178201337303, 
0.56, 0.0814711359003308, 0.381007497321083, 0.434788676181936, 0.555, 0.0755815972737215, 
0.565, 0.0878196154355907, 0.390099095348447, 0.405592228935181, 0.56, 0.0814711359003308, 
0.57, 0.0946628015182849, 0.399190693375812, 0.37842062979428, 0.565, 0.0878196154355907, 
0.575, 0.102039247731215, 0.408282291403177, 0.353121603569933, 0.57, 0.0946628015182849, 
0.58, 0.109990513098943, 0.417373889430542, 0.329556455671612, 0.575, 0.102039247731215, 
0.585, 0.118561396597872, 0.426465487457906, 0.30759850374303, 0.58, 0.109990513098943, 
0.59, 0.127800190020577, 0.434221569082656, 0.290054275515556, 0.585, 0.118561396597872, 
0.595, 0.137758950644972, 0.439327119771209, 0.279069894595355, 0.59, 0.127800190020577, 
0.6, 0.148493795277081, 0.444432670459762, 0.268507722396458, 0.595, 0.137758950644972, 
0.605, 0.160065217364867, 0.449628402736026, 0.25817486411553, 0.6, 0.148493795277081, 
0.61, 0.172538429020918, 0.454824135012289, 0.248244759181325, 0.605, 0.160065217364867, 
0.615, 0.185983729945112, 0.460112799810334, 0.238533739112169, 0.61, 0.172538429020918, 
0.618406806996734, 0.195737706664358, 0.465401464608378, 0.22920679446748, 0.615, 0.185983729945112, 
0.621813613993467, 0.206003302630953, 0.470785929996539, 0.220089165037336, 0.618406806996734, 0.195737706664358, 
0.625220420990201, 0.216807364895783, 0.476170395384701, 0.211337649175785, 0.621813613993467, 0.206003302630953, 
0.628627227986935, 0.228178151189594, 0.481653654076673, 0.202786088977186, 0.625220420990201, 0.216807364895783, 
0.632034034983668, 0.240145404360289, 0.487136912768645, 0.194583344196948, 0.628627227986935, 0.228178151189594, 
0.635440841980402, 0.252740430789849, 0.492722090105456, 0.186571563989633, 0.632034034983668, 0.240145404360289, 
0.638847648977136, 0.265996183012166, 0.498307267442267, 0.178891920240958, 0.635440841980402, 0.252740430789849, 
0.642254455973869, 0.279947346766784, 0.503997629876564, 0.171394583476645, 0.638847648977136, 0.265996183012166, 
0.645661262970603, 0.294630432738296, 0.509687992310862, 0.164213285685493, 0.642254455973869, 0.279947346766784, 
0.649068069967337, 0.310083873247084, 0.515486956427212, 0.157205941628549, 0.645661262970603, 0.294630432738296, 
0.65247487696407, 0.326348124174326, 0.521285920543561, 0.150499088687395, 0.649068069967337, 0.310083873247084, 
0.655881683960804, 0.343465772422912, 0.527197062650998, 0.143958116419129, 0.65247487696407, 0.326348124174326, 
0.659288490957538, 0.3614816492362, 0.533108204758435, 0.13770261023781, 0.655881683960804, 0.343465772422912, 
0.662695297954272, 0.380442949718724, 0.539135271094208, 0.131605172023551, 0.659288490957538, 0.3614816492362, 
0.668517770219029, 0.415179196336771, 0.545162337429981, 0.125778675213387, 0.662695297954272, 0.380442949718724, 
0.675430280509471, 0.460565107330959, 0.551309255016363, 0.120102677882967, 0.668517770219029, 0.415179196336771, 
0.679253817881788, 0.487770259148547, 0.557456172602746, 0.114683578809013, 0.67197402536425, 0.437283344117735, 
0.683077355254105, 0.516577642992946, 0.563727060801948, 0.10940764195514, 0.675430280509471, 0.460565107330959, 
0.686900892626422, 0.547087973731094, 0.569997949001149, 0.10437502603668, 0.679253817881788, 0.487770259148547, 
0.690724429998739, 0.579402221817693, 0.576397131816803, 0.0994784559740954, 0.683077355254105, 0.516577642992946, 
0.698371504743372, 0.649876939836195, 0.582796314632456, 0.0948120822442012, 0.686900892626422, 0.547087973731094, 
0.706018579488006, 0.72893730038279, 0.589328333809855, 0.0902748507972062, 0.690724429998739, 0.579402221817693, 
0.71002473944709, 0.774131034959818, 0.595860352987253, 0.085955132849979, 0.694547967371055, 0.613627400853443, 
0.714788863804003, 0.831546571533065, 0.602529981968535, 0.0817578601482854, 0.698371504743372, 0.649876939836195, 
0.719552988160915, 0.893231013290619, 0.609199610949818, 0.0777658507085167, 0.702195042115689, 0.688271080303169, 
0.724317112517827, 0.959504274522823, 0.616011869744646, 0.0738897912726481, 0.706018579488006, 0.72893730038279, 
0.72949623559327, 1.03715693587381, 0.622824128539475, 0.0702071697182737, 0.71002473944709, 0.774131034959818, 
0.734675358668712, 1.12111417637494, 0.629784299576468, 0.0666342012069176, 0.714788863804003, 0.831546571533065, 
0.739854481744155, 1.21189835670211, 0.636744470613462, 0.0632432634606489, 0.719552988160915, 0.893231013290619, 
0.745033604819597, 1.31007265016178, 0.643858115642747, 0.0599558775343345, 0.724317112517827, 0.959504274522823, 
0.751797904542904, 1.45044950020078, 0.650971760672033, 0.0568395278181022, 0.72949623559327, 1.03715693587381, 
0.758562204266211, 1.60598400892443, 0.658244738794837, 0.0538208226471049, 0.734675358668712, 1.12111417637494, 
0.767333588693497, 1.83301020394943, 0.66551771691764, 0.0509625666621484, 0.739854481744155, 1.21189835670211, 
0.774519234781009, 2.04300332307478, 0.672956203824822, 0.0481962406722556, 0.745033604819597, 1.31007265016178, 
0.780208837620997, 2.22645743654978, 0.680394690732005, 0.0455801798294513, 0.751797904542904, 1.45044950020078, 
0.790590681135957, 2.60554649318593, 0.688005199239997, 0.043050526337797, 0.758562204266211, 1.60598400892443, 
0.800918611074897, 3.0483481893131, 0.695615707747989, 0.0406613527177393, 0.767333588693497, 1.83301020394943, 
0.809330539991445, 3.46592012522116, 0.703405109727638, 0.03835325516285, 0.774519234781009, 2.04300332307478, 
0.817236948285245, 3.91264791216188, 0.711194511707288, 0.0361762469337813, 0.780208837620997, 2.22645743654978, 
0.83114830543114, 4.85182189854777, 0.727145611310375, 0.0320961915142183, 0.790590681135957, 2.60554649318593, 
0.84351977166236, 5.89112420670464, 0.743484330281831, 0.0283936743175576, 0.800918611074897, 3.0483481893131, 
0.853687444574002, 6.92936740124987, 0.760226860892345, 0.025042333252976, 0.809330539991445, 3.46592012522116, 
0.862744683912916, 8.03081366564175, 0.777390321198422, 0.0220169470695874, 0.817236948285245, 3.91264791216188, 
0.869982680611782, 9.05897791355017, 0.794992816282338, 0.0192934254793009, 0.824868121683736, 4.40128593422378, 
0.880763029105645, 10.9003272450549, 0.813053503798233, 0.01684879842812, 0.837428489178543, 5.35209110312441, 
0.895007624411045, 14.1211549942236, 0.831592664155709, 0.0146612043654684, 0.848603608118181, 6.38679937441512, 
0.91069566324104, 19.3325237075495, 0.850631775700019, 0.0127098773896248, 0.858490998290815, 7.49029683953486, 
0.927543446966576, 28.6424247943261, 0.883599361501486, 0.00992578599955582, 0.866998369535017, 8.61726210486705, 
0.939981627463098, 40.684935201799, 0.910983302944519, 0.00808348328160077, 0.878092624055791, 10.4044087897904, 
0.959997567751399, 87.4293882644553, 0.939566889244152, 0.00652395728777247, 0.88757608648895, 12.3072212572438, 
0.970651580186032, 158.71269907373, 0.969218102465766, 0.00522320186158675, 0.89369835967255, 13.7771851218878, 
1, 24517630.2935385, 1, 0.004146415760516, 0.90325845676845, 16.5792609128341, 


==> Troesch_rhs_lambda_20.csv <==
0, 1.618989767944e-08, 0.0483360086888455, 22.1679169442252, 0, 1.618989767944e-08, 
0.37, 0.0002681209462044, 0.0582189367752113, 15.4881970878455, 0.37, 0.0002681209462044, 
0.41, 0.000597112853699111, 0.0668873327960715, 11.8853186950161, 0.41, 0.000597112853699111, 
0.43, 0.00089153418630756, 0.0771920413851144, 9.06502672219496, 0.43, 0.00089153418630756, 
0.45, 0.00133045682059702, 0.0849054117406838, 7.58095615677018, 0.45, 0.00133045682059702, 
0.47, 0.00198547106990769, 0.0913395195345741, 6.61316307937229, 0.47, 0.00198547106990769, 
0.48, 0.00242668687078146, 0.0995971642907571, 5.62728443156451, 0.48, 0.00242668687078146, 
0.49, 0.0029644568228359, 0.110127643365673, 4.66537404761686, 0.49, 0.0029644568228359, 
0.5, 0.00362140017399866, 0.116480074250088, 4.2008157034044, 0.5, 0.00362140017399866, 
0.51, 0.00442392654467754, 0.122978433072872, 3.79363302696785, 0.51, 0.00442392654467754, 
0.52, 0.00540429810496289, 0.130737748129131, 3.37931787048327, 0.52, 0.00540429810496289, 
0.53, 0.00660192654040257, 0.138743888470434, 3.01699555964582, 0.53, 0.00660192654040257, 
0.535, 0.00729686621012329, 0.148862778574386, 2.63282659856012, 0.535, 0.00729686621012329, 
0.54, 0.00806495743553814, 0.15931097042426, 2.3031392961994, 0.54, 0.00806495743553814, 
0.545, 0.00891390038446998, 0.166023764975968, 2.11986423509069, 0.545, 0.00891390038446998, 
0.55, 0.0098522057701436, 0.172864202785715, 1.95212550119863, 0.55, 0.0098522057701436, 
0.555, 0.0108892801722521, 0.179704640595463, 1.80092532265363, 0.555, 0.0108892801722521, 
0.56, 0.0120355203393623, 0.18654507840521, 1.66405939982641, 0.56, 0.0120355203393623, 
0.565, 0.0133024174181251, 0.193385516214958, 1.53970583763827, 0.565, 0.0133024174181251, 
0.57, 0.0147026721542983, 0.201191119958292, 1.41116249134762, 0.57, 0.0147026721542983, 
0.575, 0.0162503222206229, 0.210938169189335, 1.26794303168002, 0.575, 0.0162503222206229, 
0.58, 0.017960882948213, 0.220685218420378, 1.14119259199486, 0.58, 0.017960882948213, 
0.585, 0.019851502872557, 0.23043226765142, 1.02853844936732, 0.585, 0.019851502872557, 
0.59, 0.0219411356538402, 0.235305792266942, 0.976887332628209, 0.59, 0.0219411356538402, 
0.595, 0.0242507300955673, 0.240179316882463, 0.928071131610347, 0.595, 0.0242507300955673, 
0.6, 0.0268034401670717, 0.247204403791369, 0.86231738021573, 0.6, 0.0268034401670717, 
0.605, 0.029624857136256, 0.251091146314036, 0.828117462469895, 0.605, 0.029624857136256, 
0.61, 0.0327432661408677, 0.258158926115614, 0.769598161203522, 0.61, 0.0327432661408677, 
0.615, 0.0361899297720163, 0.265226705917192, 0.715460660937688, 0.615, 0.0361899297720163, 
0.618406806996734, 0.0387427447288986, 0.27229448571877, 0.665318851402137, 0.618406806996734, 0.0387427447288986, 
0.621813613993467, 0.041475634195813, 0.279362265520347, 0.61885327374019, 0.621813613993467, 0.041475634195813, 
0.625220420990201, 0.0444013006774834, 0.286430045321925, 0.575763712006892, 0.625220420990201, 0.0444013006774834, 
0.628627227986935, 0.0475333427447428, 0.293497825123503, 0.535780073653136, 0.628627227986935, 0.0475333427447428, 
0.632034034983668, 0.0508863182516036, 0.300565604925081, 0.498658431098686, 0.632034034983668, 0.0508863182516036, 
0.635440841980402, 0.0544758120137042, 0.307633384726659, 0.464177715427338, 0.635440841980402, 0.0544758120137042, 
0.638847648977136, 0.05831850826331, 0.314701164528236, 0.43213693915523, 0.638847648977136, 0.05831850826331, 
0.642254455973869, 0.062432268218385, 0.321279323145755, 0.404347956287497, 0.642254455973869, 0.062432268218385, 
0.645661262970603, 0.0668362131271906, 0.326457909156894, 0.383749596044056, 0.645661262970603, 0.0668362131271906, 
0.649068069967337, 0.0715508131755277, 0.331003708170576, 0.366552370361776, 0.649068069967337, 0.0715508131755277, 
0.65247487696407, 0.0765979826712438, 0.335549507184258, 0.350137738628258, 0.65247487696407, 0.0765979826712438, 
0.655881683960804, 0.0820011819501169, 0.340095306197941, 0.334468569573939, 0.655881683960804, 0.0820011819501169, 
0.659288490957538, 0.0877855264788571, 0.344641105211623, 0.319509684585663, 0.659288490957538, 0.0877855264788571, 
0.662695297954272, 0.0939779036648876, 0.349186904225306, 0.305227731856455, 0.662695297954272, 0.0939779036648876, 
0.66560653408665, 0.0996138667279062, 0.353732703238988, 0.29159107120915, 0.66560653408665, 0.0996138667279062, 
0.668517770219029, 0.105587831658054, 0.35827850225267, 0.278569668451775, 0.668517770219029, 0.105587831658054, 
0.67197402536425, 0.113147984291265, 0.362824301266353, 0.266134998262552, 0.67197402536425, 0.113147984291265, 
0.675430280509471, 0.121249462379305, 0.367370100280035, 0.254259954723864, 0.675430280509471, 0.121249462379305, 
0.679253817881788, 0.130890262559866, 0.371915899293718, 0.242918768730198, 0.679253817881788, 0.130890262559866, 
0.683077355254105, 0.141293696142029, 0.3764616983074, 0.232086931587002, 0.681165586567947, 0.135992529382278, 
0.686900892626422, 0.15252404998689, 0.381007497321083, 0.22174112419754, 0.683077355254105, 0.141293696142029, 
0.690724429998739, 0.164647060748884, 0.390099095348447, 0.202393301949013, 0.684989123940263, 0.146801517359515, 
0.694547967371055, 0.177733693093587, 0.399190693375812, 0.184745481089143, 0.686900892626422, 0.15252404998689, 
0.698371504743372, 0.191860556053417, 0.408282291403177, 0.168645457122382, 0.690724429998739, 0.164647060748884, 
0.702195042115689, 0.207110352689618, 0.417373889430542, 0.153955328030989, 0.694547967371055, 0.177733693093587, 
0.706018579488006, 0.223572365762914, 0.426465487457906, 0.140549991939738, 0.698371504743372, 0.191860556053417, 
0.71002473944709, 0.242226475413462, 0.434221569082656, 0.130049021671059, 0.702195042115689, 0.207110352689618, 
0.712406801625546, 0.254048741871892, 0.439327119771209, 0.123574598933605, 0.706018579488006, 0.223572365762914, 
0.714788863804003, 0.266448087022017, 0.444432670459762, 0.117422626933189, 0.71002473944709, 0.242226475413462, 
0.717170925982459, 0.279452690990481, 0.449628402736026, 0.111476307250267, 0.712406801625546, 0.254048741871892, 
0.719552988160915, 0.293092111737224, 0.454824135012289, 0.105831218085882, 0.714788863804003, 0.266448087022017, 
0.724317112517827, 0.322400933732417, 0.460112799810334, 0.100378619083607, 0.717170925982459, 0.279452690990481, 
0.726906674055548, 0.339544169274631, 0.465401464608378, 0.0952070395638543, 0.719552988160915, 0.293092111737224, 
0.72949623559327, 0.357596073689516, 0.470785929996539, 0.0902153839795728, 0.721935050339371, 0.307397352688804, 
0.734675358668712, 0.396630895264182, 0.476170395384701, 0.0854855193456933, 0.724317112517827, 0.322400933732417, 
0.739854481744155, 0.439928115364424, 0.481653654076673, 0.0809235933858375, 0.726906674055548, 0.339544169274631, 
0.745033604819597, 0.487953674950346, 0.487136912768645, 0.0766051858742376, 0.72949623559327, 0.357596073689516, 
0.748415754681251, 0.522114069893572, 0.492722090105456, 0.072443298269234, 0.732085797130991, 0.376607952093857, 
0.751797904542904, 0.558667255914759, 0.498307267442267, 0.0685075862775904, 0.734675358668712, 0.396630895264182, 
0.755180054404557, 0.597781132377294, 0.503997629876564, 0.0647175277874127, 0.737264920206434, 0.417718719929336, 
0.758562204266211, 0.639635446181384, 0.509687992310862, 0.0611372054193484, 0.739854481744155, 0.439928115364424, 
0.763740765649742, 0.709474161941277, 0.515486956427212, 0.0576922085895121, 0.745033604819597, 0.487953674950346, 
0.767333588693497, 0.762364457840384, 0.521285920543561, 0.0544413853966655, 0.748415754681251, 0.522114069893572, 
0.770926411737253, 0.819202267700881, 0.527197062650998, 0.0513160844060763, 0.751797904542904, 0.558667255914759, 
0.774519234781009, 0.880283328536163, 0.533108204758435, 0.0483702451857801, 0.755180054404557, 0.597781132377294, 
0.780208837620997, 0.986473933686245, 0.539135271094208, 0.0455406356651223, 0.758562204266211, 0.639635446181384, 
0.785399759378477, 1.09451471501146, 0.545162337429981, 0.0428766002071228, 0.763740765649742, 0.709474161941277, 
0.790590681135957, 1.21441784207262, 0.551309255016363, 0.0403199989396794, 0.767333588693497, 0.762364457840384, 
0.795763631701431, 1.34701137742409, 0.557456172602746, 0.0379158816466284, 0.770926411737253, 0.819202267700881, 
0.800918611074897, 1.49359823474096, 0.563727060801948, 0.0356108860928266, 0.774519234781009, 0.880283328536163, 
0.805377335844545, 1.63325369074752, 0.569997949001149, 0.0334460554269216, 0.780208837620997, 0.986473933686245, 
0.809330539991445, 1.76802362628974, 0.576397131816803, 0.0313725030397499, 0.785399759378477, 1.09451471501146, 
0.817236948285245, 2.07208401814496, 0.582796314632456, 0.029427540772146, 0.790590681135957, 1.21441784207262, 
0.824868121683736, 2.41551583648528, 0.589328333809855, 0.0275664680931474, 0.795763631701431, 1.34701137742409, 
0.83114830543114, 2.74094886551405, 0.595860352987253, 0.0258231283538483, 0.800918611074897, 1.49359823474096, 
0.837428489178543, 3.11091705611487, 0.602529981968535, 0.0241567298988884, 0.805377335844545, 1.63325369074752, 
0.84351977166236, 3.51835765015349, 0.609199610949818, 0.0225978980429781, 0.809330539991445, 1.76802362628974, 
0.853687444574002, 4.32425750840967, 0.622824128539475, 0.0197191363251873, 0.817236948285245, 2.07208401814496, 
0.862744683912916, 5.20260657176122, 0.636744470613462, 0.0171562534636142, 0.824868121683736, 2.41551583648528, 
0.869982680611782, 6.0381093457934, 0.650971760672033, 0.0148807005156663, 0.83114830543114, 2.74094886551405, 
0.880763029105645, 7.55831057694445, 0.66551771691764, 0.0128658863283403, 0.837428489178543, 3.11091705611487, 
0.889770565457065, 9.1512024460649, 0.680394690732005, 0.0110870946507504, 0.84351977166236, 3.51835765015349, 
0.895007624411045, 10.2489683934185, 0.695615707747989, 0.00952140151313101, 0.853687444574002, 4.32425750840967, 
0.904394899481542, 12.6236257544104, 0.711194511707288, 0.00814759302901105, 0.862744683912916, 5.20260657176122, 
0.913840143094774, 15.7186502503403, 0.727145611310375, 0.00694608378187075, 0.869982680611782, 6.0381093457934, 
0.923681913621481, 20.0550717899616, 0.743484330281831, 0.00589883595972253, 0.880763029105645, 7.55831057694445, 
0.938299704124356, 30.1552982832798, 0.777390321198422, 0.00420223271355886, 0.889770565457065, 9.1512024460649, 
0.950003349506173, 44.6898132872904, 0.813053503798233, 0.00294142271317295, 0.895007624411045, 10.2489683934185, 
0.958516051551312, 63.333932942387, 0.850631775700019, 0.00201981528735831, 0.904394899481542, 12.6236257544104, 
0.969333490708185, 112.151738606615, 0.883599361501486, 0.00145265528581853, 0.913840143094774, 15.7186502503403, 
1, 4851651954.0979, 1, 0.000453669761581417, 0.926937688665474, 21.8388698451778, 


==> Troesch_rhs_lambda_30.csv <==
0, 7.03668278942611e-13, 0.0322177502232233, 33.2633724160677, 0, 7.03668278942611e-13, 
0.52, 6.63186432212507e-05, 0.0391227936921503, 22.8754202257253, 0.55, 0.000163393968760678, 
0.58, 0.000402565368216721, 0.0473315781834346, 15.9160934940044, 0.59, 0.000543713196386784, 
0.6, 0.000734350401877566, 0.0525619266082904, 13.062094608644, 0.61, 0.000991828994300819, 
0.61, 0.000991828994300819, 0.0582189367752113, 10.7843317659642, 0.621813613993467, 0.00141434179944849, 
0.621813613993467, 0.00141434179944849, 0.0668873327960715, 8.32374385310888, 0.628627227986935, 0.00173542249241536, 
0.628627227986935, 0.00173542249241536, 0.0714416782305899, 7.36168165380354, 0.635440841980402, 0.00212939420207821, 
0.635440841980402, 0.00212939420207821, 0.0771920413851144, 6.37030116302743, 0.642254455973869, 0.00261280448328282, 
0.642254455973869, 0.00261280448328282, 0.0849054117406838, 5.32561105328158, 0.649068069967337, 0.00320595747976178, 
0.649068069967337, 0.00320595747976178, 0.0913395195345741, 4.63490884604228, 0.655881683960804, 0.00393376673667888, 
0.655881683960804, 0.00393376673667888, 0.0995971642907571, 3.92104463882865, 0.662695297954272, 0.0048268016169183, 
0.662695297954272, 0.0048268016169183, 0.104723373208111, 3.55218713949375, 0.668517770219029, 0.00574867495437668, 
0.668517770219029, 0.00574867495437668, 0.110127643365673, 3.21181416988442, 0.67197402536425, 0.0063773336589061, 
0.67197402536425, 0.0063773336589061, 0.116480074250088, 2.86397302051581, 0.675430280509471, 0.00707474068976188, 
0.675430280509471, 0.00707474068976188, 0.122978433072872, 2.55603174290673, 0.679253817881788, 0.00793563149526987, 
0.679253817881788, 0.00793563149526987, 0.130737748129131, 2.23982755254159, 0.683077355254105, 0.00890043824932689, 
0.683077355254105, 0.00890043824932689, 0.138743888470434, 1.96124165554245, 0.686900892626422, 0.00998254532691781, 
0.686900892626422, 0.00998254532691781, 0.143638682649449, 1.81077883165094, 0.690724429998739, 0.0111962139977733, 
0.690724429998739, 0.0111962139977733, 0.148862778574386, 1.66451037423724, 0.694547967371055, 0.0125574394056735, 
0.694547967371055, 0.0125574394056735, 0.154086874499323, 1.53136449413083, 0.696459736057214, 0.0132989098396838, 
0.696459736057214, 0.0132989098396838, 0.15931097042426, 1.40989703528903, 0.698371504743372, 0.0140841613721073, 
0.698371504743372, 0.0140841613721073, 0.166023764975968, 1.26899243610499, 0.70028327342953, 0.0149157791168519, 
0.70028327342953, 0.0149157791168519, 0.172864202785715, 1.14086495404351, 0.702195042115689, 0.0157965008295981, 
0.702195042115689, 0.0157965008295981, 0.179704640595463, 1.02640500632906, 0.704106810801847, 0.0167292259207983, 
0.704106810801847, 0.0167292259207983, 0.18654507840521, 0.923963881676842, 0.706018579488006, 0.0177170250008717, 
0.706018579488006, 0.0177170250008717, 0.193385516214958, 0.832139409031111, 0.708021659467548, 0.0188146635631379, 
0.708021659467548, 0.0188146635631379, 0.196825333133759, 0.789589662868374, 0.71002473944709, 0.019980305122031, 
0.71002473944709, 0.019980305122031, 0.201191119958292, 0.738798502977211, 0.712406801625546, 0.0214610434216467, 
0.712406801625546, 0.0214610434216467, 0.206064644573813, 0.686051122621226, 0.714788863804003, 0.0230515191253937, 
0.714788863804003, 0.0230515191253937, 0.210938169189335, 0.637153857960539, 0.717170925982459, 0.0247598648748921, 
0.717170925982459, 0.0247598648748921, 0.215811693804856, 0.591809191475871, 0.719552988160915, 0.0265948160246196, 
0.719552988160915, 0.0265948160246196, 0.220685218420378, 0.549740737224465, 0.721935050339371, 0.0285657553097881, 
0.721935050339371, 0.0285657553097881, 0.225558743035899, 0.510702500332068, 0.724317112517827, 0.0306827608247674, 
0.724317112517827, 0.0306827608247674, 0.23043226765142, 0.474472436841208, 0.726906674055548, 0.0331627396635153, 
0.726906674055548, 0.0331627396635153, 0.235305792266942, 0.4408414713955, 0.72949623559327, 0.0358421150902354, 
0.72949623559327, 0.0358421150902354, 0.240179316882463, 0.409617470422356, 0.732085797130991, 0.0387379702490287, 
0.732085797130991, 0.0387379702490287, 0.242616079190224, 0.394852266361566, 0.734675358668712, 0.0418677956529505, 
0.734675358668712, 0.0418677956529505, 0.247204403791369, 0.368491218965656, 0.735970139437573, 0.0435262963338612, 
0.735970139437573, 0.0435262963338612, 0.251091146314036, 0.347553725419845, 0.737264920206434, 0.0452504949810219, 
0.737264920206434, 0.0452504949810219, 0.254625036214825, 0.329558207140578, 0.738559700975294, 0.0470429940925437, 
0.738559700975294, 0.0470429940925437, 0.258158926115614, 0.312499422604394, 0.739854481744155, 0.0489064992611252, 
0.739854481744155, 0.0489064992611252, 0.261692816016403, 0.296327881408432, 0.741149262513015, 0.0508438232582147, 
0.741149262513015, 0.0508438232582147, 0.265226705917192, 0.280996814662889, 0.742444043281876, 0.0528578902799944, 
0.742444043281876, 0.0528578902799944, 0.268760595817981, 0.266454871603209, 0.743738824050737, 0.0549517403616012, 
0.745033604819597, 0.057128533966254, 0.27229448571877, 0.252668809004215, 0.745033604819597, 0.057128533966254, 
0.746724679750424, 0.0601022282693102, 0.275828375619559, 0.239598848566913, 0.746724679750424, 0.0601022282693102, 
0.748415754681251, 0.0632307118734303, 0.279362265520347, 0.227207376938691, 0.748415754681251, 0.0632307118734303, 
0.750106829612077, 0.0665220420855279, 0.282896155421136, 0.215458817492097, 0.750106829612077, 0.0665220420855279, 
0.751797904542904, 0.0699846956358739, 0.286430045321925, 0.204319511160328, 0.751797904542904, 0.0699846956358739, 
0.753488979473731, 0.0736275905133741, 0.289963935222714, 0.193757605499606, 0.753488979473731, 0.0736275905133741, 
0.755180054404557, 0.0774601089379544, 0.293497825123503, 0.183742951245613, 0.755180054404557, 0.0774601089379544, 
0.756871129335384, 0.0814921215293307, 0.297031715024292, 0.174247005714929, 0.756871129335384, 0.0814921215293307, 
0.758562204266211, 0.0857340127345375, 0.300565604925081, 0.165242742475031, 0.758562204266211, 0.0857340127345375, 
0.760253279197037, 0.090196707579855, 0.30409949482587, 0.156704566769345, 0.760253279197037, 0.090196707579855, 
0.761944354127864, 0.0948916998162099, 0.307633384726659, 0.14860823623859, 0.761944354127864, 0.0948916998162099, 
0.763740765649742, 0.100147274547336, 0.311167274627448, 0.140930786527368, 0.763740765649742, 0.100147274547336, 
0.76553717717162, 0.105693931741362, 0.314701164528236, 0.133650461406573, 0.76553717717162, 0.105693931741362, 
0.767333588693497, 0.111547793587758, 0.318235054429026, 0.126746647078672, 0.767333588693497, 0.111547793587758, 
0.769130000215375, 0.117725875315183, 0.321279323145755, 0.121087229518898, 0.769130000215375, 0.117725875315183, 
0.770926411737253, 0.124246134672554, 0.326457909156894, 0.112026829979857, 0.770926411737253, 0.124246134672554, 
0.772722823259131, 0.131127524154172, 0.331003708170576, 0.104637544441728, 0.772722823259131, 0.131127524154172, 
0.774519234781009, 0.138390046121511, 0.335549507184258, 0.0977362690802923, 0.774519234781009, 0.138390046121511, 
0.777613376742257, 0.151853943472455, 0.340095306197941, 0.0912906605244896, 0.777613376742257, 0.151853943472455, 
0.780208837620997, 0.164152132325544, 0.344641105211623, 0.0852705400722829, 0.780208837620997, 0.164152132325544, 
0.782804298499737, 0.17744633829271, 0.349186904225306, 0.0796477449194332, 0.782804298499737, 0.17744633829271, 
0.785399759378477, 0.191817234104373, 0.353732703238988, 0.0743959903260994, 0.785399759378477, 0.191817234104373, 
0.787995220257217, 0.207352028282246, 0.35827850225267, 0.0694907417897469, 0.787995220257217, 0.207352028282246, 
0.790590681135957, 0.224144995085119, 0.362824301266353, 0.0649090963934819, 0.790590681135957, 0.224144995085119, 
0.793186142014698, 0.242298047540688, 0.367370100280035, 0.0606296725856096, 0.793186142014698, 0.242298047540688, 
0.795763631701431, 0.261780126820326, 0.371915899293718, 0.0566325077212225, 0.795763631701431, 0.261780126820326, 
0.798341121388164, 0.282828767918156, 0.3764616983074, 0.052898962761844, 0.798341121388164, 0.282828767918156, 
0.800918611074897, 0.305569963978597, 0.381007497321083, 0.0494116335861387, 0.800918611074897, 0.305569963978597, 
0.803400733771095, 0.329196295143341, 0.390099095348447, 0.0430934604924038, 0.803400733771095, 0.329196295143341, 
0.805377335844545, 0.349314445513268, 0.399190693375812, 0.0375872029362583, 0.805377335844545, 0.349314445513268, 
0.809330539991445, 0.39331476135955, 0.408282291403177, 0.0327871623809485, 0.809330539991445, 0.39331476135955, 
0.813283744138345, 0.442858248867102, 0.417373889430542, 0.0286018609473119, 0.813283744138345, 0.442858248867102, 
0.817236948285245, 0.498643583529292, 0.426465487457906, 0.0249519744775971, 0.817236948285245, 0.498643583529292, 
0.82105253498449, 0.559142174855797, 0.434221569082656, 0.022212373024442, 0.82105253498449, 0.559142174855797, 
0.824868121683736, 0.626982989500459, 0.439327119771209, 0.0205780130097652, 0.824868121683736, 0.626982989500459, 
0.828008213557438, 0.688941647235715, 0.444432670459762, 0.0190634802611271, 0.828008213557438, 0.688941647235715, 
0.83114830543114, 0.757025745619497, 0.449628402736026, 0.0176361710478215, 0.83114830543114, 0.757025745619497, 
0.834288397304841, 0.831841737303293, 0.454824135012289, 0.0163154578450864, 0.834288397304841, 0.831841737303293, 
0.837428489178543, 0.91405640156941, 0.460112799810334, 0.0150723705209459, 0.837428489178543, 0.91405640156941, 
0.840642038091784, 1.00662098829209, 0.465401464608378, 0.0139238300695351, 0.840642038091784, 1.00662098829209, 
0.84351977166236, 1.09744518631094, 0.470785929996539, 0.01284416727192, 0.84351977166236, 1.09744518631094, 
0.848603608118181, 1.27839832169296, 0.476170395384701, 0.011848124429686, 0.848603608118181, 1.27839832169296, 
0.853687444574002, 1.48923559845793, 0.481653654076673, 0.0109130194132137, 0.853687444574002, 1.48923559845793, 
0.858490998290815, 1.72037042788334, 0.487136912768645, 0.0100516619652701, 0.858490998290815, 1.72037042788334, 
0.862744683912916, 1.95490215859543, 0.498307267442267, 0.00850132351745085, 0.862744683912916, 1.95490215859543, 
0.869982680611782, 2.43011444571432, 0.509687992310862, 0.00716730490771547, 0.869982680611782, 2.43011444571432, 
0.875389309574454, 2.85945207260887, 0.521285920543561, 0.00602286999345726, 0.875389309574454, 2.85945207260887, 
0.880763029105645, 3.36191168305858, 0.533108204758435, 0.00504410764526161, 0.880763029105645, 3.36191168305858, 
0.889770565457065, 4.41250528075902, 0.545162337429981, 0.004209696621781, 0.889770565457065, 4.41250528075902, 
0.895007624411045, 5.17097643482666, 0.557456172602746, 0.0035006808601106, 0.895007624411045, 5.17097643482666, 
0.904394899481542, 6.88180687669132, 0.582796314632456, 0.00239357270683248, 0.904394899481542, 6.88180687669132, 
0.913840143094774, 9.20420857044958, 0.609199610949818, 0.00161067198971823, 0.913840143094774, 9.20420857044958, 
0.921616062534584, 11.7414951430909, 0.636744470613462, 0.00106542844482127, 0.921616062534584, 11.7414951430909, 
0.93217664314635, 16.5129586127015, 0.66551771691764, 0.000691883022033058, 0.93217664314635, 16.5129586127015, 
1, 160297118722867, 0.727145611310375, 0.000274434909668133, 0.941589567000448, 22.7781961346999, 
 , ,1, 4.58109071903829e-06, 0.950987245627877, 32.3671836198585, 


==> Troesch_rhs_lambda_40.csv <==
0, 2.93168821482123e-17, 0.024428830379475, 43.4207391704532, 0, 2.93168821482123e-17, 
0.51, 4.81435827890704e-07, 0.0318706742620575, 26.0323752914275, 0.635440841980402, 7.3847694174429e-05, 
0.53, 1.07433347906536e-06, 0.0383995060632666, 18.2885578206124, 0.662695297954272, 0.000220054403048204, 
0.55, 2.39739619981648e-06, 0.046711291106449, 12.6702563252755, 0.675430280509471, 0.00036649302576993, 
0.56, 3.58129555775054e-06, 0.0536256043049907, 9.79534452300333, 0.690724429998739, 0.000676050942935544, 
0.57, 5.34983657392367e-06, 0.0604041496309227, 7.84006750743988, 0.698371504743372, 0.000918094764450557, 
0.575, 6.53868914590669e-06, 0.0668873327960715, 6.46597245113594, 0.706018579488006, 0.00124679656962492, 
0.58, 7.99173117833041e-06, 0.0714416782305899, 5.69884544731207, 0.714788863804003, 0.00177113232241405, 
0.585, 9.76767144018166e-06, 0.0771920413851144, 4.90015039610727, 0.719552988160915, 0.0021432608215149, 
0.59, 1.19382650935554e-05, 0.0849054117406838, 4.0480269543659, 0.724317112517827, 0.00259357637556091, 
0.595, 1.45912128921234e-05, 0.0913395195345741, 3.47834262189781, 0.72949623559327, 0.00319094979228139, 
0.6, 1.78337046459288e-05, 0.0995971642907571, 2.88482453808067, 0.734675358668712, 0.00392564183365561, 
0.605, 2.17967501228023e-05, 0.104723373208111, 2.57685587060755, 0.737264920206434, 0.00435417644654752, 
0.61, 2.66404723723147e-05, 0.110127643365673, 2.29248089050589, 0.739854481744155, 0.00482949115911325, 
0.615, 3.25605773439415e-05, 0.116480074250088, 2.00242151159236, 0.742444043281876, 0.00535669262489238, 
0.618406806996734, 3.73221141935533e-05, 0.122978433072872, 1.74697301714137, 0.745033604819597, 0.00594144495483544, 
0.621813613993467, 4.2779960353984e-05, 0.130737748129131, 1.48715449931644, 0.748415754681251, 0.00680249854400203, 
0.625220420990201, 4.90359414902758e-05, 0.134740818299783, 1.36949563623476, 0.751797904542904, 0.00778833883195395, 
0.628627227986935, 5.6206773871259e-05, 0.138743888470434, 1.26158687817209, 0.753488979473731, 0.00833360721621886, 
0.632034034983668, 6.44262419156656e-05, 0.143638682649449, 1.14157709848283, 0.755180054404557, 0.00891705031625699, 
0.635440841980402, 7.3847694174429e-05, 0.148862778574386, 1.0264727817181, 0.756871129335384, 0.00954134077755804, 
0.638847648977136, 8.46469043160844e-05, 0.154086874499323, 0.923288178917232, 0.758562204266211, 0.010209338359945, 
0.642254455973869, 9.70253504919566e-05, 0.15931097042426, 0.830705070526891, 0.760253279197037, 0.0109241030376334, 
0.645661262970603, 0.000111213974263427, 0.161923018386729, 0.788023762962588, 0.761944354127864, 0.011688909016442, 
0.649068069967337, 0.000127477489220644, 0.166023764975968, 0.725466488314567, 0.763740765649742, 0.0125601342612153, 
0.65247487696407, 0.000146119319677489, 0.169443983880842, 0.67715820596824, 0.76553717717162, 0.0134962957191551, 
0.655881683960804, 0.000167487261582798, 0.172864202785715, 0.632107658177124, 0.767333588693497, 0.0145022333703813, 
0.659288490957538, 0.000191979971262028, 0.176284421690589, 0.59008757864725, 0.769130000215375, 0.0155831479402109, 
0.662695297954272, 0.000220054403048204, 0.179704640595463, 0.550887944282164, 0.770926411737253, 0.0167446277871703, 
0.66560653408665, 0.00024726388049606, 0.183124859500337, 0.514314419874878, 0.772722823259131, 0.0179926777951138, 
0.668517770219029, 0.000277837778981413, 0.18654507840521, 0.480186983782688, 0.774519234781009, 0.019333750418828, 
0.67197402536425, 0.000319101250846814, 0.189965297310084, 0.448338707801147, 0.776315646302886, 0.0207747790436386, 
0.675430280509471, 0.00036649302576993, 0.193385516214958, 0.418614669065369, 0.777613376742257, 0.0218819170201648, 
0.679253817881788, 0.000427186275145883, 0.196825333133759, 0.390717357841067, 0.778911107181627, 0.023048057058112, 
0.681165586567947, 0.00046115222987979, 0.201191119958292, 0.357984627732099, 0.780208837620997, 0.0242763435224388, 
0.683077355254105, 0.000497818847411716, 0.206064644573813, 0.324686537894638, 0.781506568060367, 0.0255700883494422, 
0.684989123940263, 0.000537400859805229, 0.210938169189335, 0.29449399928746, 0.782804298499737, 0.0269327799771344, 
0.686900892626422, 0.000580130072658298, 0.213374931497096, 0.280470014698051, 0.784102028939107, 0.0283680927515572, 
0.68881266131258, 0.000626256722634963, 0.215811693804856, 0.267115264781423, 0.785399759378477, 0.0298798968344007, 
0.690724429998739, 0.000676050942935544, 0.218248456112617, 0.254397622228563, 0.786697489817847, 0.0314722686386453, 
0.692636198684897, 0.000729804345287673, 0.220685218420378, 0.242281488047769, 0.787995220257217, 0.0331495018203708, 
0.694547967371055, 0.000787831727722818, 0.223121980728138, 0.230743759799378, 0.789292950696587, 0.0349161188563755, 
0.696459736057214, 0.000850472918139618, 0.225558743035899, 0.219756640898455, 0.790590681135957, 0.0367768832388308, 
0.698371504743372, 0.000918094764450557, 0.22799550534366, 0.20929369565038, 0.791888411575328, 0.0387368123198602, 
0.70028327342953, 0.000991093282966954, 0.23043226765142, 0.199329779235144, 0.793186142014698, 0.0408011908406851, 
0.702195042115689, 0.00106989597760392, 0.232869029959181, 0.189840971744095, 0.794474886858064, 0.0429601311641648, 
0.704106810801847, 0.00115496434348735, 0.235305792266942, 0.180804515977484, 0.795763631701431, 0.0452333090251928, 
0.706018579488006, 0.00124679656962492, 0.237742554574702, 0.172198758738623, 0.797052376544797, 0.0476267691728839, 
0.708021659467548, 0.00135086296584957, 0.240179316882463, 0.164003095384758, 0.798341121388164, 0.0501468762102788, 
0.71002473944709, 0.00146361547422522, 0.242616079190224, 0.156197917416233, 0.79962986623153, 0.0528003315196924, 
0.712406801625546, 0.00161004865577313, 0.245052841497985, 0.148764562904636, 0.800918611074897, 0.0555941910837627, 
0.714788863804003, 0.00177113232241405, 0.247204403791369, 0.142496866619136, 0.802207355918263, 0.0585358842496156, 
0.717170925982459, 0.00194833223970837, 0.251091146314036, 0.131837406365737, 0.803400733771095, 0.0613984256463206, 
0.719552988160915, 0.0021432608215149, 0.254625036214825, 0.122840106656171, 0.805377335844545, 0.0664526442819946, 
0.721935050339371, 0.00235769180199915, 0.258158926115614, 0.114456952787857, 0.807353937917995, 0.0719229189180733, 
0.724317112517827, 0.00259357637556091, 0.261692816016403, 0.106646000646368, 0.809330539991445, 0.0778434989357228, 
0.726906674055548, 0.00287689903012976, 0.265226705917192, 0.0993681751929978, 0.811307142064895, 0.0842514531634994, 
0.728201454824409, 0.0030298581423065, 0.268760595817981, 0.0925813308318534, 0.813283744138345, 0.0911869019953715, 
0.72949623559327, 0.00319094979228139, 0.27229448571877, 0.0862587886586518, 0.815260346211795, 0.0986932686232444, 
0.73079101636213, 0.00336060637124085, 0.275828375619559, 0.0803686389970035, 0.817236948285245, 0.106817550959321, 
0.732085797130991, 0.00353928325976911, 0.279362265520347, 0.0748811931020584, 0.819144741634867, 0.11529237212764, 
0.733380577899852, 0.00372746005014991, 0.282896155421136, 0.0697688232623545, 0.82105253498449, 0.124439583529363, 
0.734675358668712, 0.00392564183365561, 0.286430045321925, 0.0650058154163824, 0.822960328334113, 0.134312533607486, 
0.735970139437573, 0.00413436055627914, 0.289963935222714, 0.0605682331213484, 0.824868121683736, 0.144968803850286, 
0.737264920206434, 0.00435417644654752, 0.293497825123503, 0.0564337918504373, 0.826438167620587, 0.154368313689906, 
0.738559700975294, 0.00458567951924941, 0.297031715024292, 0.0525817427127202, 0.828008213557438, 0.164377277669885, 
0.739854481744155, 0.00482949115911325, 0.300565604925081, 0.0489927647903787, 0.829578259494289, 0.17503521364917, 
0.741149262513015, 0.00508626578868641, 0.30409949482587, 0.0456488653741047, 0.83114830543114, 0.186384202192268, 
0.742444043281876, 0.00535669262489238, 0.307633384726659, 0.0425332874518295, 0.832718351367991, 0.198469052823684, 
0.743738824050737, 0.0056414975289807, 0.311167274627448, 0.0396304238702871, 0.834288397304841, 0.211337481081474, 
0.745033604819597, 0.00594144495483544, 0.314701164528236, 0.0369257376449706, 0.835858443241692, 0.225040297074163, 
0.746724679750424, 0.0063574106876166, 0.318235054429026, 0.0344056879430986, 0.837428489178543, 0.239631606291764, 
0.748415754681251, 0.00680249854400203, 0.321279323145755, 0.0323737586478734, 0.839035263635164, 0.255544563246248, 
0.750106829612077, 0.00727874738938798, 0.326457909156894, 0.0291842071698812, 0.840642038091784, 0.272514269278613, 
0.751797904542904, 0.00778833883195395, 0.331003708170576, 0.026646458878082, 0.84351977166236, 0.305770758606648, 
0.753488979473731, 0.00833360721621886, 0.335549507184258, 0.0243296096857541, 0.846061689890271, 0.338504293235679, 
0.755180054404557, 0.00891705031625699, 0.340095306197941, 0.0222143771298141, 0.848603608118181, 0.374742244674639, 
0.756871129335384, 0.00954134077755804, 0.344641105211623, 0.0202831749267195, 0.851145526346092, 0.414859866552419, 
0.758562204266211, 0.010209338359945, 0.349186904225306, 0.0185199606606247, 0.853687444574002, 0.459272621325751, 
0.760253279197037, 0.0109241030376334, 0.353732703238988, 0.0169100978864632, 0.856180866114861, 0.507454463019261, 
0.761944354127864, 0.011688909016442, 0.35827850225267, 0.0154402311119596, 0.858490998290815, 0.556593487662631, 
0.763740765649742, 0.0125601342612153, 0.362824301266353, 0.0140981723242495, 0.862744683912916, 0.65985687713906, 
0.76553717717162, 0.0134962957191551, 0.367370100280035, 0.0128727978944808, 0.866998369535017, 0.782283132821307, 
0.767333588693497, 0.0145022333703813, 0.371915899293718, 0.0117539548344339, 0.869982680611782, 0.881516738133819, 
0.769130000215375, 0.0155831479402109, 0.3764616983074, 0.0107323754981752, 0.872685995093118, 0.982229433024745, 
0.770926411737253, 0.0167446277871703, 0.381007497321083, 0.00979959992322704, 0.875389309574454, 1.09445430010628, 
0.772722823259131, 0.0179926777951138, 0.390099095348447, 0.00816231439589712, 0.880763029105645, 1.35707527331947, 
0.774519234781009, 0.019333750418828, 0.399190693375812, 0.00680067744616248, 0.885305067361182, 1.62765316828624, 
0.776315646302886, 0.0207747790436386, 0.408282291403177, 0.00566738663837657, 0.889770565457065, 1.9462844495775, 
0.777613376742257, 0.0218819170201648, 0.417373889430542, 0.00472363663277551, 0.895007624411045, 2.40051519928761, 
0.778911107181627, 0.023048057058112, 0.426465487457906, 0.00393743438663687, 0.899823743913307, 2.91154241783588, 
0.780208837620997, 0.0242763435224388, 0.434221569082656, 0.00337226053628225, 0.904394899481542, 3.49732746151715, 
0.781506568060367, 0.0255700883494422, 0.444432670459762, 0.00275135870506167, 0.909348779374605, 4.26691256988039, 
0.782804298499737, 0.0269327799771344, 0.454824135012289, 0.00223612047865108, 0.913840143094774, 5.11150935081888, 
0.784102028939107, 0.0283680927515572, 0.465401464608378, 0.00181030773125579, 0.921616062534584, 6.99511129311161, 
0.785399759378477, 0.0298798968344007, 0.487136912768645, 0.00117241847916112, 0.925839435593842, 8.30164227143327, 
0.786697489817847, 0.0314722686386453, 0.509687992310862, 0.000746841956309479, 0.93217664314635, 10.7535600211083, 
0.787995220257217, 0.0331495018203708, 0.533108204758435, 0.000467497161151836, 0.941589567000448, 15.9057187123425, 
0.789292950696587, 0.0349161188563755, 0.609199610949818, 0.000102017838114331, 0.952014940624013, 25.0401621134291, 
1, 4.7077053367404e+18, 1, 4.11034560273337e-08, 0.963263584396954, 43.2091912002668, 


==> Troesch_rhs_lambda_5.csv <==
0, 0.0457376096454142, 0.193263035631699, 5.52937420027377, 0, 0.0457376096454142, 
0.01, 0.0457947995591036, 0.206064644573813, 4.88655777426056, 0.01, 0.0457947995591036, 
0.02, 0.0459665126201911, 0.215811693804856, 4.47130238241874, 0.02, 0.0459665126201911, 
0.03, 0.0462532330807637, 0.225558743035899, 4.10823610507732, 0.03, 0.0462532330807637, 
0.04, 0.0466555896725714, 0.235305792266942, 3.78893515533419, 0.04, 0.0466555896725714, 
0.045, 0.0518955765252001, 0.240179316882463, 3.64351872465178, 0.045, 0.0518955765252001, 
0.06, 0.0696498869885738, 0.251091146314036, 3.34776972226365, 0.06, 0.0696498869885738, 
0.07, 0.0816969025490183, 0.258158926115614, 3.1756689388989, 0.07, 0.0816969025490183, 
0.08, 0.0939506676021912, 0.265226705917192, 3.01696964794062, 0.08, 0.0939506676021912, 
0.09, 0.106440073842155, 0.27229448571877, 2.8702852569448, 0.09, 0.106440073842155, 
0.1, 0.119194469682459, 0.279362265520347, 2.73443374704365, 0.1, 0.119194469682459, 
0.11, 0.132249890554273, 0.286430045321925, 2.60835984975059, 0.11, 0.132249890554273, 
0.12, 0.145637184643562, 0.293497825123503, 2.49113359099454, 0.12, 0.145637184643562, 
0.13, 0.159387847144037, 0.300565604925081, 2.38193287408675, 0.13, 0.159387847144037, 
0.14, 0.173538548085769, 0.307633384726659, 2.28002882230657, 0.14, 0.173538548085769, 
0.15, 0.188127244017367, 0.314701164528236, 2.1847733925953, 0.15, 0.188127244017367, 
0.16, 0.20318614563785, 0.321279323145755, 2.10158347760704, 0.16, 0.20318614563785, 
0.17, 0.218755497326864, 0.326457909156894, 2.03950963147678, 0.17, 0.218755497326864, 
0.18, 0.234877196292142, 0.335549507184258, 1.93723883566603, 0.18, 0.234877196292142, 
0.19, 0.251586972232909, 0.344641105211623, 1.84274410021373, 0.185, 0.243155657565811, 
0.2, 0.268929623897677, 0.353732703238988, 1.75523608447805, 0.19, 0.251586972232909, 
0.21, 0.286952018535111, 0.362824301266353, 1.67402316350012, 0.195, 0.260176479752268, 
0.22, 0.305694304709532, 0.371915899293718, 1.59849729409338, 0.2, 0.268929623897677, 
0.23, 0.325206959131253, 0.381007497321083, 1.52812220861916, 0.21, 0.286952018535111, 
0.24, 0.345543008430768, 0.390099095348447, 1.46239932750736, 0.215, 0.29622989417664, 
0.25, 0.366748072977482, 0.399190693375812, 1.40093674383351, 0.22, 0.305694304709532, 
0.26, 0.388879623584382, 0.408282291403177, 1.34335920330111, 0.225, 0.315351275074713, 
0.27, 0.411994544370328, 0.417373889430542, 1.28933205573284, 0.23, 0.325206959131253, 
0.28, 0.436152429662693, 0.426465487457906, 1.23855611063722, 0.24, 0.345543008430768, 
0.29, 0.461419829907526, 0.434221569082656, 1.19761109142418, 0.245, 0.356033184267834, 
0.3, 0.487854422537245, 0.444432670459762, 1.1467707115559, 0.25, 0.366748072977482, 
0.31, 0.515529005609175, 0.454824135012289, 1.09830514971413, 0.255, 0.377694543649406, 
0.32, 0.544516061744589, 0.465401464608378, 1.05206548164926, 0.26, 0.388879623584382, 
0.33, 0.574891889953568, 0.476170395384701, 1.00791388504755, 0.265, 0.400310503741496, 
0.34, 0.606736883649725, 0.481653654076673, 0.98648433655505, 0.27, 0.411994544370328, 
0.35, 0.640135833208434, 0.487136912768645, 0.965722694635248, 0.275, 0.423939280838133, 
0.36, 0.675183918052173, 0.492722090105456, 0.94523142678315, 0.28, 0.436152429662693, 
0.37, 0.711964707505603, 0.498307267442267, 0.925373552911024, 0.29, 0.461419829907526, 
0.38, 0.750583684715885, 0.503997629876564, 0.905764457067496, 0.295, 0.474486515646864, 
0.39, 0.79114686513563, 0.509687992310862, 0.88675664570227, 0.3, 0.487854422537245, 
0.4, 0.833766669725674, 0.515486956427212, 0.867977633169176, 0.305, 0.501532271448036, 
0.41, 0.878562459845103, 0.521285920543561, 0.849770013095514, 0.31, 0.515529005609175, 
0.42, 0.92566880897619, 0.527197062650998, 0.831772695499791, 0.315, 0.529853798447621, 
0.43, 0.975205866876929, 0.533108204758435, 0.81431892745895, 0.32, 0.544516061744589, 
0.44, 1.02732495547364, 0.539135271094208, 0.79705832796926, 0.325, 0.559525454132708, 
0.45, 1.08217987696839, 0.545162337429981, 0.780315331283825, 0.33, 0.574891889953568, 
0.46, 1.13993513683729, 0.551309255016363, 0.763749623345555, 0.335, 0.590625548497594, 
0.47, 1.20076699776184, 0.557456172602746, 0.747677328444326, 0.34, 0.606736883649725, 
0.48, 1.26487528073591, 0.563727060801948, 0.73176759911834, 0.345, 0.623236633966056, 
0.485, 1.29821209572619, 0.569997949001149, 0.716328723232248, 0.35, 0.640135833208434, 
0.495, 1.36759558954515, 0.576397131816803, 0.701038758563341, 0.36, 0.675183918052173, 
0.505, 1.44078396477736, 0.582796314632456, 0.686198602179675, 0.365, 0.693350928587893, 
0.515, 1.51802371513223, 0.589328333809855, 0.67149469231663, 0.37, 0.711964707505603, 
0.525, 1.59958205645917, 0.595860352987253, 0.657220954254054, 0.375, 0.731037940909007, 
0.535, 1.68574940032125, 0.602529981968535, 0.643071716300735, 0.38, 0.750583684715885, 
0.545, 1.77684220439397, 0.609199610949818, 0.629334325507156, 0.385, 0.770615379340515, 
0.555, 1.87320626629716, 0.616011869744646, 0.615710542308465, 0.39, 0.79114686513563, 
0.565, 1.97522054057843, 0.622824128539475, 0.602481504692637, 0.395, 0.812192398645493, 
0.575, 2.08330157455183, 0.629784299576468, 0.58935597795471, 0.4, 0.833766669725674, 
0.585, 2.19790867826402, 0.636744470613462, 0.576609236744537, 0.405, 0.85588481958941, 
0.595, 2.31954996791482, 0.643858115642747, 0.563956653059143, 0.41, 0.878562459845103, 
0.605, 2.44878945175795, 0.650971760672033, 0.551667961338514, 0.42, 0.92566880897619, 
0.615, 2.58625536434535, 0.658244738794837, 0.539464769830429, 0.425, 0.950123804921797, 
0.621813613993467, 2.68498449092375, 0.66551771691764, 0.527611574044955, 0.43, 0.975205866876929, 
0.628627227986935, 2.78810108296982, 0.672956203824822, 0.515835874490796, 0.44, 1.02732495547364, 
0.635440841980402, 2.89586989009712, 0.680394690732005, 0.504397207833662, 0.45, 1.08217987696839, 
0.642254455973869, 3.00857827371091, 0.688005199239997, 0.493028648213756, 0.46, 1.13993513683729, 
0.655881683960804, 3.25009161257627, 0.695615707747989, 0.48198503290812, 0.47, 1.20076699776184, 
0.668517770219029, 3.49531549693624, 0.703405109727638, 0.471004715451284, 0.48, 1.26487528073591, 
0.675430280509471, 3.63910624181918, 0.711194511707288, 0.460338073037212, 0.485, 1.29821209572619, 
0.683077355254105, 3.80687729848474, 0.719170061508831, 0.44972846790384, 0.495, 1.36759558954515, 
0.690724429998739, 3.98451925960153, 0.727145611310375, 0.439422036717173, 0.505, 1.44078396477736, 
0.698371504743372, 4.17287745169772, 0.735314970796103, 0.429166902539924, 0.515, 1.51802371513223, 
0.706018579488006, 4.37289509503556, 0.743484330281831, 0.419205161639281, 0.525, 1.59958205645917, 
0.714788863804003, 4.61801926121607, 0.751855595587088, 0.409289472204614, 0.535, 1.68574940032125, 
0.726906674055548, 4.98764823155908, 0.760226860892345, 0.399658071061999, 0.545, 1.77684220439397, 
0.732085797130991, 5.15779647194129, 0.768808591045383, 0.390067947470655, 0.555, 1.87320626629716, 
0.742444043281876, 5.52265127071874, 0.777390321198422, 0.380753640792071, 0.565, 1.97522054057843, 
0.755055744608997, 6.01693325692168, 0.78619156874038, 0.371476288483597, 0.575, 2.08330157455183, 
0.76398887635585, 6.4054998763729, 0.794992816282338, 0.362466875569604, 0.585, 2.19790867826402, 
0.77248746971202, 6.80928336517959, 0.804023160040286, 0.353490525635929, 0.595, 2.31954996791482, 
0.780587222932325, 7.22924294911894, 0.813053503798233, 0.344774793729074, 0.605, 2.44878945175795, 
0.788319434203451, 7.66637628180843, 0.822323083976971, 0.336088647975929, 0.615, 2.58625536434535, 
0.799956475016824, 8.40155573720835, 0.831592664155709, 0.327656319073279, 0.621813613993467, 2.68498449092375, 
0.809870444612218, 9.11412813370106, 0.841112219927864, 0.31925049831664, 0.628627227986935, 2.78810108296982, 
0.819210207316733, 9.87224775611772, 0.850631775700019, 0.31109217895199, 0.635440841980402, 2.89586989009712, 
0.828028119543031, 10.6797032549154, 0.860412685489092, 0.302957674060465, 0.642254455973869, 3.00857827371091, 
0.842972868961215, 12.3002304084163, 0.870193595278166, 0.295064807583006, 0.649068069967337, 3.12653870885771, 
0.852636732440724, 13.5599136809572, 0.876896478389826, 0.289791088068572, 0.655881683960804, 3.25009161257627, 
0.861690464847134, 14.9317565664728, 0.890302244613146, 0.279559816834616, 0.662695297954272, 3.37960854744756, 
0.870190011525372, 16.4271061406688, 0.897195930723604, 0.274457071395062, 0.668517770219029, 3.49531549693624, 
0.885714858963028, 19.8389238367433, 0.910983302944519, 0.264560988959593, 0.675430280509471, 3.63910624181918, 
0.89991569779642, 24.0412035761733, 0.918076837440575, 0.259624737809167, 0.683077355254105, 3.80687729848474, 
0.90730368487624, 26.8041013856513, 0.932263906432689, 0.250055364102811, 0.690724429998739, 3.98451925960153, 
0.921450050514619, 33.6919646314157, 0.939566889244152, 0.245281591682009, 0.698371504743372, 4.17287745169772, 
0.934783699885227, 43.0743991032555, 0.954172854867078, 0.236031334405265, 0.706018579488006, 4.37289509503556, 
0.94732452830809, 56.173016444341, 0.961695478666422, 0.231416461454936, 0.714788863804003, 4.61801926121607, 
0.959080012525321, 74.9749593057188, 0.976740726265109, 0.222478560493368, 0.726906674055548, 4.98764823155908, 
0.980209282105893, 145.658347946824, 0.984493817510073, 0.218019416239235, 0.732085797130991, 5.15779647194129, 
1, 371.016052888944, 1, 0.209387888080761, 0.742444043281876, 5.52265127071874, 


==> Troesch_rhs_lambda_50.csv <==
0, 1.15305328865107e-21, 0.0195005030989623, 54.5022606922972, 0, 1.15305328865107e-21, 
0.5, 2.65505597012493e-09, 0.0253612269637844, 32.8570909640147, 0.690724429998739, 3.82199583993129e-05, 
0.505, 3.41364339016062e-09, 0.0318948160149324, 21.2893106814043, 0.724317112517827, 0.000205324018641343, 
0.51, 4.38897007306365e-09, 0.0384010158114989, 15.0448880366019, 0.734675358668712, 0.000344749722436017, 
0.515, 5.64296152251041e-09, 0.0450053018926085, 11.1916644385758, 0.745033604819597, 0.000578773969178473, 
0.52, 7.25523624322768e-09, 0.0518839360792798, 8.56663387977899, 0.751797904542904, 0.000811860659288796, 
0.525, 9.32816088414987e-09, 0.0588565181552611, 6.72686002014239, 0.758562204266211, 0.00113881716389549, 
0.53, 1.19933497081927e-08, 0.0624364386348822, 5.99122345508492, 0.761944354127864, 0.00134877732927182, 
0.535, 1.54200210533906e-08, 0.0692535219303511, 4.86125398507936, 0.76553717717162, 0.00161439548425512, 
0.54, 1.98257413543594e-08, 0.07501380813355, 4.1109819604495, 0.769130000215375, 0.00193232249911634, 
0.545, 2.54902388841763e-08, 0.0812955176239497, 3.4472689249925, 0.772722823259131, 0.00231285969091447, 
0.55, 3.27731642796553e-08, 0.0876579953111587, 2.89936564757481, 0.776315646302886, 0.00276833704135001, 
0.555, 4.2136925502414e-08, 0.0956487454827267, 2.34533987751627, 0.778911107181627, 0.0031520889704086, 
0.56, 5.41760470745322e-08, 0.0995971642907571, 2.11539460875557, 0.781506568060367, 0.00358903729187127, 
0.565, 6.96549176672557e-08, 0.104723373208111, 1.85236019447027, 0.784102028939107, 0.00408655618677445, 
0.57, 8.95563227150431e-08, 0.110127643365673, 1.61220446154928, 0.786697489817847, 0.00465304205863416, 
0.575, 1.15143843490769e-07, 0.116480074250088, 1.37092950293574, 0.787995220257217, 0.00496508548168676, 
0.58, 1.48042084488132e-07, 0.122978433072872, 1.1625060791979, 0.789292950696587, 0.00529805523581764, 
0.585, 1.90339822913312e-07, 0.12673467795848, 1.05713956527809, 0.790590681135957, 0.00565335468770959, 
0.59, 2.44722629459973e-07, 0.130737748129131, 0.955574686694929, 0.791888411575328, 0.00603248131696939, 
0.595, 3.14643380734251e-07, 0.134740818299783, 0.863913890802003, 0.793186142014698, 0.0064370330275537, 
0.6, 4.04541489515466e-07, 0.138743888470434, 0.781153601277466, 0.794474886858064, 0.00686562637303618, 
0.605, 5.2012477223417e-07, 0.143638682649449, 0.690751776557714, 0.795763631701431, 0.00732275650833795, 
0.61, 6.68731850015362e-07, 0.148862778574386, 0.605866973128954, 0.797052376544797, 0.00781032348258765, 
0.615, 8.59798092876894e-07, 0.154086874499323, 0.531476769937447, 0.798341121388164, 0.00833035385484278, 
0.618406806996734, 1.01989159214217e-06, 0.156698922461792, 0.497798239809046, 0.79962986623153, 0.00888500911743515, 
0.621813613993467, 1.20979433234359e-06, 0.15931097042426, 0.466263185325766, 0.800918611074897, 0.00947659468016442, 
0.625220420990201, 1.43505676274528e-06, 0.161923018386729, 0.436733523435723, 0.802207355918263, 0.0101075694526827, 
0.628627227986935, 1.70226282041803e-06, 0.166023764975968, 0.39410988020932, 0.803400733771095, 0.0107292236480631, 
0.632034034983668, 2.01922236458037e-06, 0.169443983880842, 0.36176505028659, 0.805377335844545, 0.011844716070708, 
0.635440841980402, 2.39519944201111e-06, 0.172864202785715, 0.332081541811124, 0.807353937917995, 0.0130761836509096, 
0.638847648977136, 2.84118305524145e-06, 0.176284421690589, 0.30483885135164, 0.809330539991445, 0.0144356840584307, 
0.642254455973869, 3.37020834749916e-06, 0.179704640595463, 0.279835091094028, 0.811307142064895, 0.0159365285718075, 
0.645661262970603, 3.99773759195102e-06, 0.183124859500337, 0.256885339604243, 0.813283744138345, 0.0175934124134538, 
0.649068069967337, 4.74211212074102e-06, 0.18654507840521, 0.235820155833905, 0.815260346211795, 0.0194225586355129, 
0.65247487696407, 5.62508840273937e-06, 0.189965297310084, 0.216484236602406, 0.817236948285245, 0.0214418769653345, 
0.655881683960804, 6.67247393840376e-06, 0.193385516214958, 0.19873520086553, 0.819144741634867, 0.0235896482361054, 
0.659288490957538, 7.91488155759392e-06, 0.196825333133759, 0.182353009444641, 0.82105253498449, 0.0259525556299614, 
0.662695297954272, 9.38862416684493e-06, 0.198555040600124, 0.174633023565904, 0.822960328334113, 0.0285521487319698, 
0.66560653408665, 1.08625207898439e-05, 0.201191119958292, 0.163494025846018, 0.824868121683736, 0.0314121356933571, 
0.668517770219029, 1.25678007568432e-05, 0.203627882266053, 0.153830735813447, 0.826438167620587, 0.033978805648795, 
0.67197402536425, 1.49450900140099e-05, 0.206064644573813, 0.144738668078146, 0.828008213557438, 0.0367551970061381, 
0.675430280509471, 1.777206050989e-05, 0.208501406881574, 0.136184043671185, 0.829578259494289, 0.0397584460240043, 
0.679253817881788, 2.15287648754873e-05, 0.210938169189335, 0.128135083220216, 0.83114830543114, 0.0430070891639627, 
0.681165586567947, 2.36899583528893e-05, 0.213374931497096, 0.120561888230974, 0.832718351367991, 0.0465211775025332, 
0.683077355254105, 2.60681060900354e-05, 0.215811693804856, 0.113436329475485, 0.834288397304841, 0.0503224004923005, 
0.684989123940263, 2.86849873266435e-05, 0.218248456112617, 0.106731942051906, 0.835858443241692, 0.0544342198362019, 
0.686900892626422, 3.15645676401566e-05, 0.220685218420378, 0.100419805031821, 0.837428489178543, 0.0588820143015232, 
0.68881266131258, 3.47332184241409e-05, 0.223121980728138, 0.0944814249320351, 0.839035263635164, 0.0638104969079203, 
0.690724429998739, 3.82199583993129e-05, 0.225558743035899, 0.0888945942742955, 0.840642038091784, 0.0691514989114692, 
0.692636198684897, 4.20567193689696e-05, 0.22799550534366, 0.0836384378624398, 0.842248812548405, 0.0749395487872701, 
0.694547967371055, 4.62786386526279e-05, 0.23043226765142, 0.0786933307236993, 0.84351977166236, 0.0798580899503364, 
0.696459736057214, 5.09243808760014e-05, 0.232869029959181, 0.0740408214566316, 0.844790730776315, 0.0850994526003754, 
0.698371504743372, 5.60364920642889e-05, 0.235305792266942, 0.0696635605726214, 0.846061689890271, 0.0906848248072454, 
0.70028327342953, 6.16617892815843e-05, 0.237742554574702, 0.0655452334580368, 0.847332649004226, 0.0966367853279722, 
0.702195042115689, 6.78517893847536e-05, 0.240179316882463, 0.0616704976192481, 0.848603608118181, 0.102979394891154, 
0.704106810801847, 7.46631808183354e-05, 0.242616079190224, 0.0580249239035525, 0.849874567232136, 0.10973829347454, 
0.706018579488006, 8.21583427711951e-05, 0.245052841497985, 0.0545949414162336, 0.851145526346092, 0.116940803969528, 
0.708021659467548, 9.08206096848788e-05, 0.247204403791369, 0.0517359508151475, 0.852416485460047, 0.124616042652247, 
0.71002473944709, 0.000100396172382693, 0.249147775052703, 0.0492828137214088, 0.853687444574002, 0.132795036908549, 
0.712406801625546, 0.000113110847292813, 0.251091146314036, 0.0469459662251358, 0.854934155344431, 0.14133921406018, 
0.714788863804003, 0.000127435772417, 0.252858091264431, 0.0449177521816379, 0.856180866114861, 0.150433136377746, 
0.717170925982459, 0.000143574877920222, 0.254625036214825, 0.042977129074616, 0.85742757688529, 0.160112176011813, 
0.719552988160915, 0.000161757920706561, 0.25639198116522, 0.0411203184454777, 0.858490998290815, 0.16885806130235, 
0.721935050339371, 0.000182243755247015, 0.258158926115614, 0.0393437042990002, 0.85955441969634, 0.17808168165477, 
0.724317112517827, 0.000205324018641343, 0.259925871066009, 0.0376438261838024, 0.860617841101865, 0.187809133605855, 
0.726906674055548, 0.000233749196388682, 0.261692816016403, 0.0360173725592985, 0.862744683912916, 0.208887124691251, 
0.728201454824409, 0.000249388119006123, 0.263459760966797, 0.0344611744383093, 0.864871526723966, 0.232330752576026, 
0.72949623559327, 0.000266073359234138, 0.265226705917192, 0.0329721992947809, 0.866998369535017, 0.258405531711871, 
0.73079101636213, 0.000283874920650918, 0.268760595817981, 0.0301808353336382, 0.868490525073399, 0.278431870587482, 
0.732085797130991, 0.000302867490403881, 0.27229448571877, 0.027626280591631, 0.869982680611782, 0.300010282750818, 
0.733380577899852, 0.000323130752562516, 0.275828375619559, 0.0252883286574758, 0.87133433785245, 0.320995251782448, 
0.734675358668712, 0.000344749722436017, 0.279362265520347, 0.0231485244611494, 0.872685995093118, 0.343448115558183, 
0.735970139437573, 0.000367815103258344, 0.282896155421136, 0.0211900061672379, 0.874037652333786, 0.367471563983282, 
0.737264920206434, 0.000392423666737191, 0.286430045321925, 0.0193973627878271, 0.875389309574454, 0.393175473327299, 
0.738559700975294, 0.00041867865906346, 0.289963935222714, 0.017756505633356, 0.878092624055791, 0.450103167848161, 
0.739854481744155, 0.000446690234084707, 0.293497825123503, 0.0162545520090902, 0.880763029105645, 0.51442581223523, 
0.741149262513015, 0.00047657591545992, 0.297031715024292, 0.0148797197988801, 0.883034048233413, 0.57630549244917, 
0.742444043281876, 0.000508461089734631, 0.300565604925081, 0.0136212317686286, 0.885305067361182, 0.645629440981738, 
0.743738824050737, 0.000542479532405064, 0.30409949482587, 0.0124692285786358, 0.88757608648895, 0.72329355904634, 
0.745033604819597, 0.000578773969178473, 0.307633384726659, 0.0114146896238132, 0.889770565457065, 0.807203888164363, 
0.746724679750424, 0.000629871730244929, 0.311167274627448, 0.0104493609291845, 0.892389094934055, 0.920175293905736, 
0.748415754681251, 0.000685480719053797, 0.314701164528236, 0.00956568941936518, 0.895007624411045, 1.04896209860383, 
0.750106829612077, 0.00074599921481199, 0.318235054429026, 0.00875676295818668, 0.897533935343211, 1.19027296755129, 
0.751797904542904, 0.000811860659288796, 0.321279323145755, 0.00811527950082231, 0.899823743913307, 1.3347336183181, 
0.753488979473731, 0.000883536761185315, 0.326457909156894, 0.00712783480284029, 0.902113552483403, 1.4967376612354, 
0.755180054404557, 0.000961540874576928, 0.331003708170576, 0.00636155330397274, 0.904394899481542, 1.6777090668548, 
0.756871129335384, 0.00104643167562565, 0.335549507184258, 0.00567775636735793, 0.906871839428073, 1.89909066823481, 
0.758562204266211, 0.00113881716389549, 0.340095306197941, 0.00506753456162632, 0.909348779374605, 2.14972049996672, 
0.760253279197037, 0.00123935901692882, 0.344641105211623, 0.00452294968059617, 0.913840143094774, 2.69167024967218, 
0.761944354127864, 0.00134877732927182, 0.353732703238988, 0.00360315614359683, 0.91832089950311, 3.36883121308824, 
0.763740765649742, 0.00147562191283221, 0.362824301266353, 0.00287048120547564, 0.922648988078033, 4.18490566982457, 
0.76553717717162, 0.00161439548425512, 0.371915899293718, 0.00228682446458015, 0.926937688665474, 5.18968459951707, 
0.767333588693497, 0.00176621989476801, 0.381007497321083, 0.00182186021000047, 0.931046833060738, 6.38019714468266, 
0.769130000215375, 0.00193232249911634, 0.390099095348447, 0.0014487726826568, 0.93744644257841, 8.81081069473794, 
0.770926411737253, 0.00211404607755004, 0.408282291403177, 0.000917855374007477, 0.941589567000448, 10.8714630900842, 
0.772722823259131, 0.00231285969091447, 0.426465487457906, 0.000582163328693105, 0.948920258593031, 15.8346742844907, 
0.774519234781009, 0.00253037055659919, 0.460112799810334, 0.000251772856276626, 0.953068003159191, 19.6679192154513, 
0.776315646302886, 0.00276833704135001, 0.527197062650998, 4.70806949588675e-05, 0.96222409213587, 32.4045820944509, 
1, 1.29617638214677e+23, 1, 3.45613677651734e-10, 0.970363421805401, 53.1367752728703, 


==> Troesch_solution_lambda_10.csv <==
0.000000000000000 0.000358325372580 0.000000000000000 
0.000276314104393 0.002786278944948 0.274000000000000 
0.000997646102627 0.009982935300259 0.402000000000000 
0.001892469983117 0.018928374203274 0.466000000000000 
0.002606302696301 0.026066227668399 0.498000000000000 
0.003589339906218 0.035897114347824 0.530000000000000 
0.004943160098107 0.049437932503689 0.562000000000000 
0.005800986652008 0.058019107309297 0.578000000000000 
0.006807720957993 0.068091299363896 0.594000000000000 
0.008069559190270 0.080718283971277 0.611000000000000 
0.009444893687924 0.094484727180461 0.626732261160952 
0.011054834453714 0.110605227572071 0.642464522321905 
0.011960069433611 0.119672530102788 0.650330652902381 
0.013575136113458 0.135856099106301 0.662988547508644 
0.014672234245326 0.146854427461532 0.670753706788493 
0.015887938298066 0.159046952801971 0.678706217838020 
0.017207755514293 0.172290321947671 0.686677035138838 
0.018637503383687 0.186645251960063 0.694647852439657 
0.020186417789544 0.202207427982187 0.702618669740475 
0.021839235707241 0.218826941677243 0.710473956837036 
0.023656071108410 0.237112985118860 0.718447847409006 
0.024867939141472 0.249320954778472 0.723431529016488 
0.026904580202190 0.269858274860965 0.731281246246946 
0.029109107941171 0.292120160164717 0.739130963477405 
0.030737079285341 0.308582464482170 0.744552532473862 
0.033267736606659 0.334213873580860 0.752430648692394 
0.034610887810858 0.347839270990574 0.756369706801660 
0.036729064215992 0.369358917591417 0.762278293965558 
0.039663356839627 0.399238875508394 0.769917662560113 
0.042389312397419 0.427074203371182 0.776518084759193 
0.045888662161716 0.462923855695206 0.784386197501108 
0.047747144159000 0.482020298944436 0.788320253872065 
0.051168517285331 0.517285963628050 0.795170700816141 
0.053208730922944 0.538386775226965 0.799036453776898 
0.055176645414912 0.558792893164921 0.802624091110721 
0.057404237329570 0.581957109693151 0.806530118916626 
0.059724321091569 0.606159928049167 0.810436146722531 
0.063387044071750 0.644536319407146 0.816295188431388 
0.066543906097859 0.677785504538624 0.821070975733373 
0.069100265289387 0.704833337911134 0.824769316003103 
0.071384571035515 0.729099952887482 0.827955703428980 
0.073747681670403 0.754303861529103 0.831142090854856 
0.076192657431458 0.780491798605640 0.834328478280733 
0.078727233241935 0.807762625154838 0.837520462048302 
0.081364625041353 0.836277503195200 0.840729234840950 
0.084950975441312 0.875286570065692 0.844920777711321 
0.089610766095181 0.926393840389859 0.850095090659414 
0.093860415209103 0.973440548508223 0.854569856512606 
0.096654324849751 1.004609308529773 0.857395038498432 
0.101164494387767 1.055341014193756 0.861775028818090 
0.106363435672158 1.114487750021918 0.866568523480758 
0.110152774365087 1.158070153232227 0.869903906257073 
0.113363367398202 1.195320927145342 0.872632681331892 
0.116573960431317 1.232879723749719 0.875277376277996 
0.122782499366576 1.306419533168374 0.880169109838384 
0.126677578134307 1.353194770591453 0.883098567840210 
0.130601363349543 1.400833721251747 0.885948438704039 
0.134525148564780 1.449011850552293 0.888702478928581 
0.138448933780016 1.497748138004597 0.891365941146519 
0.144034554916760 1.568124504405012 0.895010575537101 
0.147995476017902 1.618768795924955 0.897496644113859 
0.155917318220187 1.721982091806354 0.902241363600190 
0.163690374602478 1.825881868601384 0.906625022596142 
0.170550282827545 1.919861891310590 0.910288949678246 
0.178462717493048 2.031073749146900 0.914295902824006 
0.186375152158551 2.145464828320643 0.918086358502077 
0.194197377067995 2.261852114698447 0.921637309305705 
0.203935698474876 2.411605344670501 0.925807082624140 
0.211927798568754 2.538761824279451 0.929037130163750 
0.219919898662632 2.669972744119170 0.932106931932003 
0.227911998756510 2.805447665095886 0.935027193449657 
0.235904098850389 2.945402956457496 0.937807573432298 
0.247980088087660 3.165871780122160 0.941762540536684 
0.255914377357413 3.316959590489519 0.944211098992481 
0.263848666627166 3.473268336865852 0.946548799488705 
0.271782955896919 3.635044058182232 0.948781882826574 
0.279717245166672 3.802541398050180 0.950916096297491 
0.287651534436426 3.976024005657097 0.952956747878843 
0.303520112975932 4.342047153871475 0.956776674922274 
0.319444090148095 4.736842506052700 0.960288663327681 
0.329044871760956 4.989219640033626 0.962263727518170 
0.344881940695970 5.430947450284052 0.965306843785153 
0.360719009630984 5.906746712940953 0.968103655597815 
0.376556078565999 6.419602411340207 0.970676118529797 
0.392393147501013 6.972732004458627 0.973043801851270 
0.408230216436028 7.569605612242429 0.975224233972672 
0.432732382091487 8.588063042381812 0.978264949792170 
0.449114037960194 9.339949666251069 0.980094538701334 
0.465963725548011 10.178780267191122 0.981823140706705 
0.483304699126278 11.117615026707480 0.983453755185646 
0.501161852415962 12.171876535398654 0.984989319184262 
0.519561889678824 13.359855262421501 0.986432726001170 
0.558107637520783 16.228410309216269 0.989054513299342 
0.599199463655153 19.955329423711454 0.991341915456417 
0.643138168261407 24.880390760107133 0.993317772899621 
0.690277355954587 31.512424891643104 0.995005152215052 
0.741035127190715 40.632617913917223 0.996427435262885 
0.795908479676710 53.473893756978526 0.997608334014895 
0.905424418309117 92.481251800043310 0.999185175856329 
1.000000000000000 148.406517303494411 1.000000000000000 


==> Troesch_solution_lambda_20.csv <==
0.000000000000000 0.000000016483322 0.000000000000000 
0.000056026533394 0.001120530726630 0.591000000000000 
0.000379714392570 0.007594306104459 0.686677035138838 
0.000716844975457 0.014337022321270 0.718447847409006 
0.001208309813300 0.024166784429961 0.744552532473862 
0.001655938736992 0.033120288653037 0.760308764910925 
0.002290076360509 0.045805531446872 0.776518084759193 
0.002680407049395 0.053614561628135 0.784386197501108 
0.003137286193188 0.062756019314135 0.792254310243023 
0.003860521331834 0.077229610180181 0.802624091110721 
0.004513594776104 0.090302555508364 0.810436146722531 
0.005175120633241 0.103548627383280 0.817271695382864 
0.006012842422671 0.120329338118963 0.824769316003103 
0.006830810410215 0.136722491863504 0.831142090854856 
0.007761119185484 0.155378283889207 0.837520462048302 
0.009000757356109 0.180258338761934 0.844920777711321 
0.009983680499111 0.200005517538151 0.850095090659414 
0.010920167604352 0.218837733504210 0.854569856512606 
0.011477040680325 0.230045124115295 0.857051497033873 
0.012525901036010 0.251173689801976 0.861413479631473 
0.013671162272505 0.274275826402572 0.865775462229073 
0.015041030409699 0.301956229448035 0.870533727328212 
0.016171044699968 0.324832418214234 0.874141069103292 
0.017386751479696 0.349489781075004 0.877748410878372 
0.018915063167111 0.380561226723340 0.881937859537233 
0.020129127544502 0.405306843688623 0.885028643665578 
0.021708471048766 0.437587704291938 0.888777964599165 
0.022720162163311 0.458322924538740 0.891036842771265 
0.023962748332492 0.483854893602488 0.893675201330763 
0.025281333604355 0.511030243481863 0.896326617040099 
0.026200072508920 0.530017207251995 0.898091847051828 
0.028110048131928 0.569634427979035 0.901567228721086 
0.029439959862730 0.597341669208247 0.903846927692961 
0.030690575747323 0.623493167028322 0.905896050546456 
0.031996049241772 0.650895880744577 0.907945173399950 
0.033601537849284 0.684748693135712 0.910349799975738 
0.034873375626798 0.711691115377110 0.912171589972487 
0.036195366192535 0.739818051221824 0.913993379969236 
0.038538793225922 0.789998136738387 0.917058285569841 
0.039849598498873 0.818254007989077 0.918688572892319 
0.042108676930458 0.867283676038408 0.921369982257058 
0.043736336964677 0.902882314864431 0.923209259370373 
0.045780856708337 0.947938201313406 0.925419081619867 
0.047851881177238 0.993982263897285 0.927552520182627 
0.049649535119535 1.034293708897940 0.929325397070670 
0.051647459564042 1.079488884873939 0.931216130189255 
0.053122949956392 1.113141672634042 0.932562126427004 
0.055224632982295 1.161496664682390 0.934410401970642 
0.056860284440417 1.199483198134309 0.935796123276314 
0.058785226453753 1.244600096563871 0.937371537235212 
0.060534035478114 1.285988156007893 0.938753833043117 
0.062566119364521 1.334575222867310 0.940304940935456 
0.064544943112899 1.382418311634211 0.941761767721143 
0.066853749416782 1.438925174919203 0.943398732306361 
0.069181755425541 1.496678679264249 0.944985059098285 
0.071844687619571 1.563737597887062 0.946725684141577 
0.074495104097248 1.631582389240633 0.948384968705269 
0.076571809335894 1.685539935805629 0.949637238167264 
0.079677205503930 1.767588744031692 0.951436321997975 
0.082023538317020 1.830708324043212 0.952740652263616 
0.086094260686345 1.942628107815767 0.954899211307767 
0.089002291442736 2.024541532118160 0.956365573374603 
0.093374881961030 2.150953836524855 0.958460956789871 
0.097320005830059 2.268530757518523 0.960246945090729 
0.099864759066669 2.346234125341666 0.961349985683162 
0.103763965029962 2.468260720159545 0.962970319157394 
0.106363435672158 2.551685167084742 0.964006131747351 
0.110152774365087 2.676400642474413 0.965456192703267 
0.113363367398202 2.785068854834835 0.966632177152025 
0.116573960431317 2.896608097921067 0.967762579327378 
0.122782499366576 3.120873453650637 0.969827705171642 
0.126677578134307 3.267658252542738 0.971047475503056 
0.130601363349543 3.420538506316309 0.972221180765039 
0.134525148564780 3.578685666349601 0.973342724986309 
0.138448933780016 3.742344604720953 0.974414971332880 
0.144034554916760 3.985320557109355 0.975861450462739 
0.147995476017902 4.165113895568624 0.976833700405659 
0.155917318220187 4.544598726817443 0.978654908472594 
0.163690374602478 4.944675932989281 0.980295005869390 
0.170550282827545 5.322500443110489 0.981632427285729 
0.178462717493048 5.789531856106390 0.983058145142497 
0.186375152158551 6.292828001012379 0.984369350269782 
0.194197377067995 6.829119328681299 0.985562869820383 
0.203935698474876 7.555597839372838 0.986919088120971 
0.211927798568754 8.205054377205116 0.987934396473449 
0.219919898662632 8.906947177365579 0.988869520033320 
0.227911998756510 9.665761902652527 0.989731094026358 
0.242232507246299 11.183383611737124 0.991109619299837 
0.259881521992290 13.373504548092216 0.992554604222385 
0.275750100531796 15.697037893626099 0.993650974178670 
0.291618679071302 18.416670658416809 0.994585253045736 
0.307487257610808 21.601030325141689 0.995381687143712 
0.323557918685271 25.381855838339966 0.996068756463252 
0.344881940695970 31.431569789611135 0.996825147364458 
0.360719009630984 36.835350390568081 0.997291071419777 
0.392393147501013 50.579427655205855 0.998027955209497 
0.449114037960194 89.212193352130825 0.998883706263218 
0.519561889678824 180.474574436877674 0.999450454598871 
0.599199463655153 400.210265881764201 0.999754671314286 
1.000000000000000 22026.519677565775055 1.000000000000000 


==> Troesch_solution_lambda_3.csv <==
0.000000000000000 0.255604063698912 0.000000000000000 
0.017241040222735 0.260785956523829 0.067000000000000 
0.025678581865094 0.266966063426716 0.099000000000000 
0.034353207109386 0.275615905577445 0.131000000000000 
0.043345255764992 0.286821510532497 0.163000000000000 
0.052738236983245 0.300695181974505 0.195000000000000 
0.057612253061495 0.308675268518713 0.211000000000000 
0.062619697957530 0.317377358113004 0.227000000000000 
0.067772300160831 0.326823801778134 0.243000000000000 
0.073082161694812 0.337039049465078 0.259000000000000 
0.078561793918531 0.348049769675690 0.275000000000000 
0.084224153519035 0.359884980738760 0.291000000000000 
0.090082680631235 0.372576198568281 0.307000000000000 
0.096151341374590 0.386157608311179 0.323000000000000 
0.102444671220847 0.400666253233188 0.339000000000000 
0.108977822871110 0.416142251820690 0.355000000000000 
0.115766616389917 0.432629039840146 0.371000000000000 
0.122827595936736 0.450173652215363 0.387000000000000 
0.130178088840484 0.468827036460157 0.403000000000000 
0.137836271564684 0.488644414509657 0.419000000000000 
0.145821240122279 0.509685690483000 0.435000000000000 
0.154153090465372 0.532015927410196 0.451000000000000 
0.162853004061068 0.555705884493398 0.467000000000000 
0.171943344562865 0.580832641952805 0.483000000000000 
0.176642262286790 0.593960809515755 0.491000000000000 
0.181447763073776 0.607480314478817 0.499000000000000 
0.186363024271168 0.621402907698162 0.507000000000000 
0.191391319415868 0.635740891090923 0.515000000000000 
0.196536022775957 0.650507151349482 0.523000000000000 
0.201800614172700 0.665715196361200 0.531000000000000 
0.207188684105561 0.681379194584863 0.539000000000000 
0.212703939204971 0.697514017661714 0.547000000000000 
0.218350208039938 0.714135286568898 0.555000000000000 
0.224131447310187 0.731259421656627 0.563000000000000 
0.230051748455375 0.748903696948083 0.571000000000000 
0.236115345261466 0.767086301500298 0.579000000000000 
0.242326619256916 0.785826394084805 0.587000000000000 
0.248690111010962 0.805144187113196 0.595000000000000 
0.255210526686018 0.825061013351590 0.603000000000000 
0.261892747871759 0.845599411237974 0.611000000000000 
0.268625834804840 0.866423311082298 0.618866130580476 
0.275525257804470 0.887895168825622 0.626732261160952 
0.282596212660689 0.910040361242209 0.634598391741428 
0.289844100657534 0.932885778067192 0.642464522321905 
0.297274540937018 0.956459941480343 0.650330652902381 
0.304893383847878 0.980793137204541 0.658196783482857 
0.317406284210773 1.021112590906068 0.670699921479464 
0.329044871760956 1.059014121156603 0.681891783663256 
0.336963406228463 1.085023160198563 0.689278823643807 
0.344881940695970 1.111213681752609 0.696490276706660 
0.352800475163477 1.137587418965247 0.703533154159322 
0.360719009630984 1.164146295530767 0.710414056094124 
0.368637544098492 1.190892409545488 0.717139202027694 
0.376556078565999 1.217828019274786 0.723714458857031 
0.384474613033506 1.244955530586505 0.730145366394750 
0.392393147501013 1.272277485839508 0.736437160718725 
0.400311681968521 1.299796554045761 0.742594795546830 
0.408230216436028 1.327515522149561 0.748622961825564 
0.422177699716750 1.376833952511871 0.758939372251700 
0.432732382091487 1.414583725894307 0.766502243775229 
0.440866099757830 1.443931726174777 0.772193388385280 
0.449114037960194 1.473924344510520 0.777847088584506 
0.457478960929281 1.504585368756640 0.783464217021593 
0.465963725548011 1.535939823118463 0.789045612861370 
0.474571286078880 1.568014046703489 0.794592082986164 
0.483304699126278 1.600835778042074 0.800104403096158 
0.492167128846130 1.634434246082438 0.805583318710768 
0.501161852415962 1.668840268215432 0.811029546072740 
0.510292265779263 1.704086355939666 0.816443772956371 
0.519561889678824 1.740206828838772 0.821826659380951 
0.528974375994609 1.777237937610411 0.827178838230240 
0.538533514402631 1.815217996962039 0.832500915778547 
0.548243239372306 1.854187529272278 0.837793472123648 
0.558107637520783 1.894189420010111 0.843057061526589 
0.568130955343888 1.935269086008157 0.848292212658116 
0.578317607344497 1.977474657802418 0.853499428751252 
0.588672184580406 2.020857177380670 0.858679187659315 
0.599199463655153 2.065470812826791 0.863831941818427 
0.620792218709996 2.158625153657093 0.874058117645472 
0.643138168261407 2.257442934080550 0.884181059817655 
0.666283236084273 2.362496657840417 0.894203446326277 
0.690277355954587 2.474437098673274 0.904127510702734 
0.715174895533172 2.594006461179129 0.913955016290254 
0.741035127190715 2.722054164841967 0.923687223375822 
0.754346243937321 2.789556755897549 0.928517836507659 
0.767922751474575 2.859555857664477 0.933324848903161 
0.781773681078598 2.932196921307487 0.938108257414393 
0.795908479676710 3.007636426038458 0.942868018508962 
0.810337031809648 3.086042887748124 0.947604046337585 
0.825069682829674 3.167597975312616 0.952316210676035 
0.840117263410607 3.252497747712454 0.957004334741878 
0.855491115450849 3.340954026905074 0.961668192887213 
0.876851124327945 3.466818332900976 0.967944630883975 
0.893040992996127 3.564585855260792 0.972550172257317 
0.909599277845875 3.666756723983459 0.977130301481631 
0.926539887165130 3.773631600129374 0.981684550313353 
0.943877406736914 3.885537398487104 0.986212387323313 
0.961627136878505 4.002830040011119 0.990713214904511 
0.979805131665167 4.125897540305733 0.995186366204932 
1.000000000000000 4.266223965410856 1.000000000000000 


==> Troesch_solution_lambda_30.csv <==
0.000000000000000 0.000000000000748 0.000000000000000 
0.000079306120702 0.002379184182456 0.752430648692394 
0.000311872665843 0.009356214115816 0.798070015536709 
0.000658306851389 0.019749526626864 0.822970615908627 
0.000925590518959 0.027768607957318 0.834328478280733 
0.001121554982100 0.033648237105559 0.840729234840950 
0.001485452146806 0.044567252825653 0.850095090659414 
0.001830225358859 0.054913659516654 0.857051497033873 
0.002377874740137 0.071351371392713 0.865775462229073 
0.002742837275507 0.082308337580291 0.870533727328212 
0.003056434048241 0.091725150368456 0.874141069103292 
0.003405913356412 0.102221859547425 0.877748410878372 
0.003862290753336 0.115933556633229 0.881937859537233 
0.004237790592458 0.127219361843663 0.885028643665578 
0.004742705996746 0.142401233603861 0.888777964599165 
0.005494075285080 0.165008901855215 0.893675201330763 
0.005949523150433 0.178722721952402 0.896326617040099 
0.006725866354772 0.202118475321603 0.900408768164666 
0.007210911880690 0.216749440025982 0.902725689277505 
0.007932047689551 0.238523299336935 0.905896050546456 
0.008436265227458 0.253763990826573 0.907945173399950 
0.009069219146239 0.272916576013258 0.910349799975738 
0.009580391283966 0.288402035855446 0.912171589972487 
0.010120584302641 0.304785101180714 0.913993379969236 
0.011099579816169 0.334527981720675 0.917058285569841 
0.011802887626856 0.355939346816225 0.919096144722939 
0.012640957682490 0.381505313580138 0.921369982257058 
0.013362750082368 0.403572315502170 0.923209259370373 
0.014285453288979 0.431850906367001 0.925419081619867 
0.015023133722893 0.454518249779644 0.927083957137651 
0.015944651332984 0.482913022928450 0.929050634666414 
0.016533035173334 0.501090850141478 0.930246673657004 
0.017393204676364 0.527735994177444 0.931919204669276 
0.018639019931450 0.566484089548584 0.934197303459626 
0.019797754706953 0.602701041428660 0.936180108731142 
0.020408623916638 0.621866727760780 0.937177885316131 
0.021521212757254 0.656908875436613 0.938918443907444 
0.022771876802442 0.696518762696052 0.940767167234182 
0.023941923486972 0.733797092964552 0.942403644707646 
0.025105890044304 0.771105995713631 0.943950894503157 
0.026112559875140 0.803562172991093 0.945229675974667 
0.027538617743465 0.849855286049829 0.946955169770478 
0.028687757935939 0.887440953694595 0.948278311690794 
0.029794726105838 0.923896482485752 0.949500767929843 
0.031471657656906 0.979611028873638 0.951263298582169 
0.032855862617480 1.026065613676849 0.952643883285437 
0.033887030596127 1.060958637681778 0.953632169021666 
0.034995534178203 1.098751928237166 0.954658831036751 
0.036356258601506 1.145560873051799 0.955871651699198 
0.038013992566986 1.203233806346650 0.957283575773103 
0.039295413334777 1.248322651372618 0.958329123738911 
0.041124411391324 1.313481551919585 0.959757422028134 
0.043052370918529 1.383237325613175 0.961187698628991 
0.044593950962238 1.439842995663435 0.962280021642551 
0.047131470298172 1.534709940849147 0.963986961247726 
0.049649535119535 1.631047471039782 0.965578458418504 
0.051647459564042 1.709134131997892 0.966775065389002 
0.053122949956392 1.767783583408029 0.967623917246446 
0.055224632982295 1.852825717825633 0.968785183692700 
0.056860284440417 1.920280285437771 0.969652325432877 
0.058785226453753 2.001149120374427 0.970634288876806 
0.060534035478114 2.076063104033862 0.971492280757018 
0.062566119364521 2.164909883285414 0.972450806234705 
0.064544943112899 2.253360523054956 0.973346738380685 
0.066853749416782 2.359076199507512 0.974348136960190 
0.069181755425541 2.468536456490672 0.975312855572921 
0.071844687619571 2.597443938586254 0.976364523453840 
0.074495104097248 2.729860860322914 0.977359891549948 
0.076571809335894 2.836619214504028 0.978106191071456 
0.079677205503930 3.001428527190950 0.979170515177867 
0.082023538317020 3.130253037842086 0.979936022521017 
0.086094260686345 3.363049885136640 0.981190773849976 
0.089002291442736 3.536982870589943 0.982033991202427 
0.093374881961030 3.811290826812419 0.983225074109916 
0.097320005830059 4.072822757066146 0.984226513971751 
0.099864759066669 4.249030574597866 0.984838264663748 
0.103763965029962 4.531128870667701 0.985727011963683 
0.106363435672158 4.727746376287119 0.986288678021201 
0.110152774365087 5.027325158468509 0.987066030707252 
0.116573960431317 5.572601694614816 0.988279596502971 
0.122782499366576 6.148959719860210 0.989340558729137 
0.130601363349543 6.951397083107937 0.990537119214687 
0.138448933780016 7.853055269101280 0.991599832460415 
0.144034554916760 8.560400111130658 0.992281275143808 
0.147995476017902 9.098132440865625 0.992730167726146 
0.155917318220187 10.271985785202794 0.993550096347703 
0.163690374602478 11.564825741817963 0.994263673581256 
0.168572174161169 12.456048028739955 0.994670512780305 
0.176484608826672 14.044709201351456 0.995269091108883 
0.184397043492175 15.831442458059287 0.995800039183559 
0.192309478157678 17.841446270143010 0.996271118801894 
0.199939648427937 20.017709318870956 0.996675093335684 
0.215923848615693 25.465599495374455 0.997384747194649 
0.231908048803450 32.384437042557202 0.997942688696723 
0.248971874246379 41.846858076787555 0.998407488305195 
0.264840452785885 53.104496573753224 0.998744909146519 
0.296577609864898 85.501732497734650 0.999220367582485 
0.333004138994709 147.676492716546790 0.999548590031807 
0.427705618545400 611.301498023786962 0.999890962587061 
1.000000000000000 3269035.199131699744612 1.000000000000000 


==> Troesch_solution_lambda_40.csv <==
0.000000000000000 3.398683390222854E-17 0.000000000000000 
0.000022739472934 0.000909578948721 0.790287282057544 
0.000132416618935 0.005296670952330 0.834328478280733 
0.000312717669238 0.012508788348441 0.855810676773239 
0.000508747103199 0.020350235355400 0.867976300969108 
0.000651028993877 0.026041895724968 0.874141069103292 
0.000889310031805 0.035574277153899 0.881937859537233 
0.001169199509940 0.046772243276500 0.888777964599165 
0.001581395370808 0.063266362472525 0.896326617040099 
0.001861956365415 0.074495471094107 0.900408768164666 
0.002319113442808 0.092797804574548 0.905896050546456 
0.002771567880552 0.110919500751035 0.910349799975738 
0.003206705472007 0.128356173280073 0.913993379969236 
0.003625297203498 0.145138984476810 0.917058285569841 
0.003869824607010 0.154947577642803 0.918688572892319 
0.004437324859671 0.177726082014902 0.922105693102384 
0.004803882116195 0.192451059180075 0.924087181205640 
0.005344989821146 0.214207039167271 0.926750982034094 
0.005791266707914 0.232168981623225 0.928751624918767 
0.006433412562123 0.258047163700205 0.931373938782191 
0.007021741086539 0.281793789310573 0.933555002330533 
0.007495153552763 0.300930246276907 0.935180420983864 
0.008121219614897 0.326279037601606 0.937177885316131 
0.008709652224610 0.350150650855692 0.938918443907444 
0.009074474943539 0.364974972153385 0.939938896623525 
0.009699914584053 0.390434930501126 0.941595437844839 
0.010020724550132 0.403517695292737 0.942403644707646 
0.010665219431827 0.429851231665885 0.943950894503157 
0.011229553588559 0.452967964363845 0.945229675974667 
0.012039505443270 0.486247485528779 0.946955169770478 
0.012700745655143 0.513510912772483 0.948278311690794 
0.013344625872429 0.540144838640148 0.949500767929843 
0.014332337790904 0.581176896038773 0.951263298582169 
0.014734484838995 0.597947163090468 0.951945457755130 
0.015395643496039 0.625603269266831 0.953026376032697 
0.016490901525953 0.671660686711979 0.954715715189685 
0.017330953548204 0.707203499248344 0.955934480410573 
0.017915772147153 0.732064582725309 0.956747229783565 
0.018587083452715 0.760726209023818 0.957646756303319 
0.019251764338953 0.789239840416186 0.958504535540728 
0.019830028119201 0.814159607425886 0.959225897531376 
0.020571479408415 0.846271600717494 0.960119105922968 
0.021801614484830 0.899962297931063 0.961528516771568 
0.022894308474098 0.948110058695112 0.962711350564625 
0.024250734316088 1.008511388709190 0.964098371633098 
0.025095973551179 1.046522736302589 0.964921093868653 
0.026275659704245 1.100076869875700 0.966020500503522 
0.026863553341721 1.126992136821599 0.966548487907168 
0.028152896953477 1.186572209661608 0.967663396358783 
0.029268181752539 1.238743823712674 0.968583281515796 
0.030541718319225 1.299073767609713 0.969587176301492 
0.031395288074277 1.339978352439358 0.970234122539626 
0.033073004070121 1.421526742681799 0.971449667718045 
0.034274750488490 1.480918292258201 0.972277918650375 
0.035079483124695 1.521165169382421 0.972814080553413 
0.036446234708146 1.590428741075717 0.973692773783629 
0.037918899715572 1.666391466777607 0.974597364912112 
0.038868146073493 1.716117372869338 0.975158692403768 
0.040105682612305 1.781876652531078 0.975866383486781 
0.041124411391324 1.836826227041446 0.976429482406929 
0.043052370918529 1.942925085802191 0.977450030048338 
0.044593950962238 2.029831760808130 0.978226292382359 
0.047131470298172 2.177126576222788 0.979433390943038 
0.049649535119535 2.328835496312852 0.980551711419734 
0.051647459564042 2.453390881132201 0.981387576049440 
0.053122949956392 2.547880214913042 0.981977736777158 
0.055224632982295 2.686321889682324 0.982781101029680 
0.056860284440417 2.797337070656649 0.983377790959247 
0.058785226453753 2.931831120535150 0.984049977610357 
0.060534035478114 3.057781208410356 0.984634071073376 
0.062566119364521 3.208842737048548 0.985282828496099 
0.064544943112899 3.361037210048079 0.985885408230416 
0.066853749416782 3.545283661302366 0.986554293263928 
0.069181755425541 3.738718692547682 0.987193770497163 
0.071844687619571 3.969948161731933 0.987885035236437 
0.074495104097248 4.211273831436710 0.988533302706593 
0.076571809335894 4.408596926975713 0.989015298393214 
0.079677205503930 4.717963017481218 0.989696297711782 
0.082023538317020 4.963716456117009 0.990181187101594 
0.086094260686345 5.416346483145011 0.990966454966637 
0.089002291442736 5.761507370023383 0.991487088544503 
0.093374881961030 6.317581775368751 0.992212058144958 
0.097320005830059 6.860655724436594 0.992811443362329 
0.103763965029962 7.841265253802757 0.993690580788300 
0.110152774365087 8.942185983165913 0.994454039680891 
0.116573960431317 10.196029249091236 0.995126963182876 
0.122782499366576 11.568229865495299 0.995698985000347 
0.126677578134307 12.518830646021160 0.996022736139649 
0.134525148564780 14.671290480874891 0.996602376685188 
0.142054094366189 17.076017776333014 0.997078498879533 
0.149975936568474 20.026223922392333 0.997507338910473 
0.157897778770759 23.480192585749801 0.997873052013366 
0.165605011161605 27.406591097875346 0.998177183209179 
0.182418934825799 38.386853408450605 0.998698019303985 
0.197958779351553 52.395806043457881 0.999045926917242 
0.215923848615693 75.062073897513571 0.999333942495407 
0.231908048803450 103.346107668557835 0.999516203946631 
0.264840452785885 199.696776202367545 0.999749616980789 
0.329044871760956 721.194156770132054 0.999930668783712 
1.000000000000000 485169924.690592110157013 1.000000000000000 


==> Troesch_solution_lambda_7.csv <==
0.000000000000000 0.006867429715562 0.000000000000000 
0.001378589789956 0.011844293741659 0.163000000000000 
0.002302915885965 0.017522410676389 0.227000000000000 
0.003697253876979 0.026777109720258 0.291000000000000 
0.004654464649089 0.033298551281326 0.323000000000000 
0.005846239724547 0.041498707981191 0.355000000000000 
0.007332670259583 0.051791646921023 0.387000000000000 
0.009188735321591 0.064697744602437 0.419000000000000 
0.011508117793565 0.080870722246460 0.451000000000000 
0.012877099859938 0.090431355079065 0.467000000000000 
0.014408002976934 0.101132209859509 0.483000000000000 
0.016120138977679 0.113109520033915 0.499000000000000 
0.018035131818639 0.126516300886253 0.515000000000000 
0.020177202186196 0.141524562685649 0.531000000000000 
0.022573491842854 0.158327893225126 0.547000000000000 
0.025254432387552 0.177144479223915 0.563000000000000 
0.028254167198051 0.198220680284599 0.579000000000000 
0.031611032773878 0.221835271744589 0.595000000000000 
0.033436653072667 0.234691696362508 0.603000000000000 
0.035368120909301 0.248304614084600 0.611000000000000 
0.037376524552836 0.262472416359167 0.618866130580476 
0.039499581271849 0.277463687754922 0.626732261160952 
0.041743964793907 0.293328875038904 0.634598391741428 
0.044116759471005 0.310121985878278 0.642464522321905 
0.046625489571149 0.327900921189676 0.650330652902381 
0.049278151351766 0.346727851189247 0.658196783482857 
0.050968203884621 0.358738476750653 0.662988547508644 
0.053832262963837 0.379121568086614 0.670753706788493 
0.056934339513388 0.401242029428205 0.678706217838020 
0.060225391834773 0.424762194259418 0.686677035138838 
0.063709604551609 0.449724659524294 0.694647852439657 
0.065527829874485 0.462777691113639 0.698633261090066 
0.069266983453020 0.489680781668336 0.706487011551050 
0.073286155141947 0.518692557371125 0.714460902123021 
0.075384280559035 0.533878077735270 0.718447847409006 
0.079187675491483 0.561479893943844 0.725393958324102 
0.083723532254797 0.594528043447637 0.733243675554561 
0.086090768969576 0.611834749493831 0.737168534169790 
0.090733099139356 0.645897723319265 0.744552532473862 
0.095972194135736 0.684544950285450 0.752430648692394 
0.101525752167189 0.725763700115887 0.760308764910925 
0.105819411310320 0.757818702731294 0.766097978262835 
0.108755883424875 0.779839574403846 0.769917662560113 
0.114033236139420 0.819623639454080 0.776518084759193 
0.120678538677451 0.870119810341798 0.784386197501108 
0.127735261455007 0.924258416612847 0.792254310243023 
0.134171096915632 0.974124522696341 0.799036453776898 
0.140111705040195 1.020591836872279 0.804994080243528 
0.144034554916760 1.051517206178846 0.808780775915040 
0.151956397119045 1.114579127190914 0.816097764639891 
0.159878239321330 1.178497864485243 0.823009402452487 
0.166594065494793 1.233393211921923 0.828579584944450 
0.170550282827545 1.266048467950555 0.831745515878273 
0.178462717493048 1.332093491859949 0.837838093553991 
0.186375152158551 1.399160162506602 0.843633654273792 
0.194197377067995 1.466516804136302 0.849094278212079 
0.199939648427937 1.516659880539507 0.852944556611675 
0.207931748521815 1.587473276065192 0.858095136809026 
0.215923848615693 1.659528847076171 0.863019042751251 
0.223915948709571 1.732882980295405 0.867731853851279 
0.231908048803450 1.807593078041311 0.872247538577665 
0.239900148897328 1.883717603255443 0.876578673271986 
0.245996515770222 1.942773043426455 0.879765456613161 
0.253930805039975 2.020961345642435 0.883769686983246 
0.261865094309728 2.100708244606313 0.887620462674978 
0.269799383579481 2.182075243968097 0.891326359073291 
0.277733672849234 2.265125096694744 0.894895230289882 
0.285667962118987 2.349921853492480 0.898334290535329 
0.293602251388740 2.436530912224900 0.901650184303656 
0.301536540658494 2.525019068366008 0.904849047160925 
0.309470829928247 2.615454566527962 0.907936558603625 
0.323557918685271 2.781034881090807 0.913160095422272 
0.336963406228463 2.944876859816027 0.917844636354505 
0.344881940695970 3.044679803473694 0.920489169100409 
0.360719009630984 3.251380557844926 0.925523062403975 
0.376556078565999 3.468073559603590 0.930239709345320 
0.392393147501013 3.695424760922480 0.934663936549075 
0.408230216436028 3.934132869005508 0.938817865691132 
0.422177699716750 4.154347381673592 0.942268135796262 
0.432732382091487 4.327546018071634 0.944757523145906 
0.449114037960194 4.608149321175614 0.948426300816748 
0.465963725548011 4.912587672645560 0.951968111974838 
0.483304699126278 5.243759014887743 0.955385178483342 
0.501161852415962 5.604994987677169 0.958679488656675 
0.519561889678824 6.000139274908617 0.961852829506946 
0.538533514402631 6.433642538003345 0.964906815890163 
0.558107637520783 6.910677973577255 0.967842916989395 
0.578317607344497 7.437282645638162 0.970662480527383 
0.599199463655153 8.020531198682280 0.973366755067550 
0.620792218709996 8.668750475344481 0.975956910737861 
0.643138168261407 9.391786102980239 0.978434058694679 
0.666283236084273 10.201335502961811 0.980799269631806 
0.690277355954587 11.111366329584216 0.983053591631557 
0.715174895533172 12.138645506405128 0.985198067648113 
0.741035127190715 13.303412427793257 0.987233752906589 
0.795908479676710 16.149154691053543 0.990983139387665 
0.855491115450849 19.919690781929113 0.994311119786641 
0.905424418309117 23.741308520543537 0.996610150899342 
0.951222128078028 27.882355165871608 0.998392074017673 
1.000000000000000 33.085267655874105 1.000000000000000 

